Towards Probabilistic Dynamic Security Assessment and Enhancement of Large Power Systems

This paper proposes a novel methodology for probabilistic dynamic security assessment and enhancement of power systems that considers load and generation variability, N-2 contingencies, and uncertain cascade propagation caused by uncertain protection system behaviour. In this methodology, a database of likely operating conditions is generated via weather data, a market model and a model of operators' preventive actions. System states are sampled from this database and contingencies are applied to them to perform the security assessment. Rigorous statistical indicators are proposed to decide how many biased and unbiased samples to simulate to reach a target accuracy on the statistical error on the estimated risk from individual contingencies. Optionally, a screening of contingencies can be performed to limit the computational burden of the analysis. Finally, interpretable machine learning techniques are used to identify the root causes of the risk from critical contingencies, to ease the interpretation of the results, and to help with security enhancement. The method is demonstrated on the 73-bus reliability test system, and the scalability to large power systems (with thousands of buses) is also discussed.

==> A34.txt <==
wind	load	color
434.8031852532587	3490.6564630000003	2
33.7017041157675	4493.214484999999	0
54.6282286591312	6851.825613	0
27.679743376909233	5138.156437999998	0
0.0	4454.362018	0
142.3601862155739	3841.1174069999997	0
336.9478004317299	3514.5309168000003	1
221.099047242189	4974.784989	0
554.7689758426441	4139.838934	0
315.28420754144776	3892.843854	0
24.893003922345045	4094.8927809999996	0
123.41986206772744	5843.336745999999	0
7.715359240233294	4253.754173000002	0
372.96501541868065	3161.419596	3
311.96789563490313	3014.5776421000005	2
306.1846901135183	4378.923657	0
134.9808130259243	4803.8390389999995	0
0.0	7151.183197	0
219.290748882803	3266.0264915000002	0
0.0	3300.2210649999997	0
47.85911833067952	4299.333422	0
355.75901565758977	2916.0432417999996	2
241.82240359827998	3389.1972069999997	0
339.7675437036307	3868.1652630000012	1
132.96806129839936	3466.0172310000007	0
259.084620095572	5930.322168999999	0
96.96825620667006	4067.8396929999994	0
50.04694184784696	4212.9035269999995	0
507.66827884095494	4037.5069439999993	0
253.8015673849847	3058.548343699999	3
0.0	3012.0466219	0
1.51056990578497e-06	4394.962910000001	0
0.0	3857.071587000001	0
414.5926620287054	4680.234288999998	0
0.0	3465.0696529999996	0
0.0	4365.091525	0
1.265592662262131e-06	3821.0325399999997	0
416.2841269549581	4421.061412999999	1
0.0	5191.445482000003	0
137.2724771828843	4562.320314000001	0
169.91559475611976	5268.7522229999995	0
495.06315004179334	4236.1232789999995	0
493.18780518597276	3707.19027	2
0.0	3060.0333847	0
0.0	3224.6529239999995	0
312.48830374431924	4022.4129289999996	2
207.12547387827374	3090.7077018999994	0
312.19187641864903	3350.0530084000006	0
229.66619161875212	3643.4923150000004	3
299.81990337353466	3440.178306199999	2
0.0	4003.873142999999	0
432.7611659398253	3042.4374664000006	1
16.178030600295493	4450.368932000003	0
20.28559520229889	4578.465242	0
468.0853095902489	4118.408436000001	1
428.45999552538075	4101.353794	2
13.840207542644588	4108.988206999998	0
34.57034730045046	4442.735549000001	0
149.61512679781782	4270.623751	0
337.56668252373674	3599.711083999998	1
0.0	6309.933604000001	0
0.0	3493.7469820000006	0
0.0	3238.324032	0
8.741249807750943	4008.6584800000005	0
91.45325800323859	4182.33287	0
78.01924336310378	3998.4007770000003	0
31.252706471241705	3932.786685	0
0.8787442427449976	4156.515655	0
469.14396557318145	3712.15214	0
414.17510542800187	3070.994686	1
493.0268562073656	4149.637541	1
491.11796685955153	3041.1476233999992	3
4.089151697024688	3657.1335939999994	0
0.0	5497.375614999999	0
41.65471383388853	6709.29731	0
0.0	4217.542748000001	0
15.796396194333084	5839.284743000002	0
1.9447231857861676e-06	3506.2080199999996	0
10.331489594917501	3879.842547999999	0
292.9881294501075	5560.302560999998	0
0.0	6079.940697000001	0
0.0	3957.354296	0
34.53277444479638	4259.291329	0
55.94383665104834	6044.904612	0
144.60483929599283	4056.9573050000013	0
198.22816995605314	3873.190857	0
328.66417516662415	2951.957571600001	3
442.45123081830127	3072.8686783000003	3
163.9293638036241	4319.298918	0
415.28460501894216	2900.3136260999995	3
493.4845365170936	3343.036498999998	3
169.2586359564691	4369.282709999999	0
83.80196882386117	3105.6840600999994	0
94.53676132146637	4426.884124999999	0
546.9875138856509	3312.753382	1
493.1940456331816	3934.6753169999993	1
6.435788008180071	5988.409287999998	0
0.41299257506835885	3324.4002399999995	0
0.0	5405.109904999998	0
224.76559204058114	3812.111724	0
0.0	4030.866206	0
363.40520299169776	3628.0783069999993	2
89.58984436619784	5674.328825999999	0
7.754842367222076	6539.254738999999	0
31.414434076176757	5392.465483	0
99.43744556130335	5194.474347999998	0
347.7695254523153	5332.625747000001	0
16.468724492564142	6395.0080910000015	0
531.0038058514189	3350.762828000001	2
493.6564210514506	3343.4406139999996	2
19.903788357385977	3374.0877329	0
324.46387453068525	5930.631668999998	0
413.14534034305774	4094.0195269999986	3
49.15321316584871	4175.775699	0
197.38245658985	3677.146157	3
492.91241087700104	5233.6626879999985	0
85.05245122225685	3123.5134543000004	0
172.49650473286312	2989.0507214999993	0
492.8777366076468	3382.274797000001	1
19.56698327261444	6055.396087	0
341.5099421276595	5828.0922709999995	0
0.0	3718.3206840000007	0
66.24580726531644	6236.520389000001	0
0.0	6093.273238999999	0
0.0	3639.029131	0
238.63332257034648	4032.3405539999994	0
28.48190165816821	6432.850485000001	0
0.0	3377.590657	0
0.0	4010.87776	0
201.81682673258615	4120.602907999999	0
125.75043820810701	3154.6430959999993	0
0.0	4203.679729999998	0
464.5420543614124	2952.7970995000005	2
500.3472819359015	5188.126735	0
284.43176517272855	3408.2971239999997	0
14.814281026243403	4506.706934000002	0
31.192050325906145	4306.03579	0
492.9674201967245	3779.8252550000007	0
32.810115743350515	4233.945930999998	0
101.011243338875	4230.5535169999985	2
550.1193141194296	3344.1697040000004	1
141.64519414159278	4656.4725020000005	0
268.03172365085493	3817.900756	2
344.873089580211	6269.699569999999	0
0.0	4005.1746929999986	0
44.966393347667385	4081.2868540000004	0
0.0	5459.757780999999	0
194.09132904941885	3833.4471210000006	0
546.9553251174971	3442.893135	1
0.0	3716.113775000001	0
233.22898662233058	3362.3766339999997	0
128.2521375947201	3817.491397	0
213.57733770450963	4427.267289000001	0
546.8757704970901	3183.3456751000003	3
0.0	3538.9582629	0
391.8445479518401	3236.5415479	0
109.12423971686995	4806.163863999999	0
30.06700192676086	3223.758083	0
18.377558336861608	4158.2066700000005	0
42.713596970622625	4042.8405770000004	0
416.38902499501444	3845.6788269999993	1
490.5437327430917	3311.4259060000004	1
412.9291261523516	3544.9572359999993	0
0.0	3467.5386550000003	0
219.47040021635834	4050.6936499999997	0
6.373612801090172	4072.613914999999	0
88.8172974043464	4068.903731	0
237.8627954532305	4036.1735780000013	0
0.0	3798.498163	0
327.9586331824578	4053.995469	0
92.80494111306557	4637.228731999999	0
0.0	4802.500559999999	0
80.87395639344098	6260.950583	0
0.0	5507.109795000001	0
36.378657149160226	5891.197474000001	0
179.74305566466623	7189.259397999998	0
342.2845791283992	4490.127042000001	1
10.39023928923339	4164.330713	0
63.22323736049989	3737.5767060000003	0
335.05628270899507	3180.8032364000005	2
60.63069321667337	4419.737776000001	0
0.0	3036.6414179	0
505.917946039272	3262.3073651000013	1
9.199422983000115	4580.447099000001	0
552.4849619042969	3471.9561489999996	1
493.5587208237038	3321.4875658999995	1
411.5057243373768	4126.594397999999	1
40.93719857694518	3773.9913559999995	0
466.47022396209803	3779.1600309999985	1
430.4975216345524	3097.4377048999995	3
0.0	3822.5079960000007	0
11.048177185926978	4225.115463	0
0.0	4967.531120000001	0
0.0	3439.730401999999	0
0.0	6767.00022	0
145.7504748270024	3937.0815189999994	0
0.0	4049.692653	0
10.233146741983505	6908.063585999997	0
0.0	7239.419179000001	0
69.96099556441908	4843.705578	0
377.9705924882743	4286.497878000001	1
490.75468768581834	4324.798737	0
49.55203172281325	3083.2614211000005	0
370.3452820893848	2940.713668300001	3
49.770676218206525	4133.713219	0
8.990747780165272	3648.3882780000013	0
228.22840371095134	3727.060179999999	2
257.7283929396859	3478.6795370000004	0
59.16298937274307	3196.491961699999	0
200.58970244209644	3919.164616999999	0
0.0	4035.8451069999996	0
495.2291078534426	3105.657000799999	1
49.48472072326609	4351.226963	0
339.7692035355759	3881.645348999999	1
340.14832736633525	4307.7655239999995	1
26.906224185489446	4909.014334000001	0
42.85381111932266	4970.819476999999	0
103.96926075982083	4027.2085199999997	0
0.0	4807.887607999998	0
339.5121932043738	5612.410587999999	0
0.023458873858102167	6861.147154999999	0
259.79555789544975	7515.179061	0
9.765200654247117	4920.331204999999	0
66.16745116818528	4443.371831	0
549.8290355551896	3880.7051480000005	1
7.400675285755096e-06	3915.029778999999	0
490.33335588617285	3289.271422500001	1
487.9332717833781	2963.7770731	1
3.0750167074502768	4722.928797000001	0
215.4995098460676	4900.749891000001	0
152.12728307499017	3986.475286000001	0
250.1451418640845	3052.0384407000006	1
490.6950516573177	3886.492955	2
0.0	4965.988667000001	0
0.5158955198417509	3217.456239999998	0
23.094315335110686	4259.150323000001	0
0.0	4352.584739	0
547.8915661594561	3094.1784390000003	1
146.55518468786707	3857.846033	0
260.2404523480138	3847.5916300000004	0
0.0	3501.2992209999998	0
339.7829385555887	4428.4942	1
377.85801924604806	4269.949797	1
8.084783131257186	6247.712385	0
13.826779606326708	7186.735110999999	0
23.476217562374877	5747.757992999999	0
87.62530470063864	5538.804622999999	0
0.0	3957.0371599999994	0
401.2740740222245	3407.2073330000003	2
36.00542337636833	7308.084088999997	0
0.0	3874.8080370000007	0
5.071509875050903	6571.887662000001	0
216.67199654300506	3972.3023990000006	0
465.8199514025477	3019.4039921999993	1
58.72489747596713	4136.799642999999	0
182.10430747405474	3174.820519	3
451.05415208522555	5000.392384999999	0
36.34478295039394	6345.447722	0
16.038717669760253	3011.7297499	0
81.99153639055204	4192.887242000001	0
416.2899607147881	3635.4516950000007	1
552.4669048736787	3856.578951999999	0
28.764071846073964	4780.508199	0
490.5534369410391	3062.2987342999995	1
546.6048898895774	4202.4861599999995	0
410.8092168370053	4308.900557	1
14.84923862783476	3184.745285	0
412.5164852594919	3697.6480069999993	2
388.94184514040535	3889.1157700000003	2
0.0	3537.618651	0
0.0	3392.6000219999996	0
0.0	3904.9525269999986	0
0.0	4498.726480000001	0
463.79325210808753	3449.5376410000003	3
142.56996809678165	3970.203494	0
92.71139295273069	3982.648545999999	0
159.966021527277	5047.969874000002	0
309.73207448277884	4122.174044000001	2
0.9385382309956656	6190.957018999999	0
540.869823870981	4168.558413000002	1
0.0	3903.4360060000004	0
0.8173733170468199	5964.894861	0
493.1753944967675	4452.446948999999	0
38.99622817405935	3104.222342599999	0
0.0	3087.2171648999997	0
16.389085562170518	4840.729475000002	0
459.287511115155	3297.424219999999	2
151.20874984990172	4401.141700000002	0
335.53944386320535	4639.23077	0
67.59548340246593	4151.734709999999	0
256.6766424573174	4189.401369999999	0
548.6660482758735	3369.6272544	1
343.07267362371823	5673.0524639999985	2
50.30282576775155	4527.999333999999	0
342.3798314113813	3295.977912000001	3
0.5886875504993655	3737.2215040000006	0
2.0644235974773895e-06	4481.05414	0
397.61886608686814	4408.972163000001	1
24.56791726784987	3571.855242	0
0.0	4286.633752	0
0.0	4542.611104999999	0
20.034237583293876	4571.153712	0
84.0980044347983	4050.4207620000007	0
0.0	6126.151576999999	0
37.56529003034978	6233.734619	0
1.465866511756849	6563.692191999999	0
0.01876000531298145	7088.726449	0
414.1658720285654	3704.6148310000003	1
67.41916494970856	4163.104039	0
490.44660688463983	4158.226694999999	1
124.76528348851073	6459.2359700000015	0
0.0	3059.6678485999996	0
24.480375417292024	3059.3920814000003	0
493.4485071472284	3177.150259999999	1
83.53858826058205	3488.911197000001	0
253.0008742397397	4969.0074289999975	0
545.1692484923173	2958.4103736999996	1
62.887405603261534	3085.976580699999	0
251.7267200104284	3212.1453010000005	3
10.077095932802752	3202.0312296	0
486.8883037450328	4782.795334	0
0.08934269907942405	3336.9057080000002	0
42.037263521238074	3952.5395270000004	0
490.31407548919856	3750.990536999999	1
472.2938321377919	3934.663200999999	1
0.0	3279.4768890000005	0
226.29896022263586	5864.540531999999	0
487.6074324640009	3631.0396630000005	1
490.5810763654014	3809.779762	1
39.96716148449681	4247.808387	0
378.3965661819025	4180.888685999998	3
233.99502174010283	3689.458923	0
0.0	3514.5094799999997	0
0.0	3895.5190590000007	0
6.235279258964218e-06	3887.00582	0
21.70775248550609	5817.426465000002	0
120.55190706676669	4367.081246	0
41.724362082463784	3807.687677	0
24.141774250291526	6400.801404000001	0
140.56701811283443	7484.011711	0
0.0	5167.005603	0
490.39259340944267	3803.5884490000003	1
0.0	2937.2237255000005	0
69.57154058645118	3785.8062860000005	0
541.9433024672825	3319.745778999999	2
91.24027980975615	3243.0276700000004	0
350.54007740690855	3174.1774290000008	2
418.17848087115124	3512.5599634	2
1.5520228897239756	3574.1203479999995	0
37.69467381144021	3858.491769	0
17.96200909074778	5511.078287	0
374.7986152135765	3136.8465899000003	3
546.9790149811037	3453.5968683000006	2
534.7945487146102	3240.3772716000008	1
484.3947016656159	3804.126096	1
47.33195271051775	4938.537529	0
13.246349814339768	7190.409657000002	0
17.91137276486352	5846.594061	0
103.96659829239579	3411.247207799999	0
106.48452962689625	3542.6421769999984	2
0.0	3899.917732	0
48.2543359760925	3824.7388260000002	0
62.142364374653916	4053.5570220000004	0
82.60049628364403	3965.269936	0
7.985929897200781e-06	3644.6473829999995	0
0.0	5725.055391999999	0
54.32560472277195	3953.959445	0
0.0	4031.0806810000013	0
161.6963130124577	3819.589851999999	0
543.7860133844662	3707.9146760000003	2
10.563652045877268	6545.849960000002	0
343.41267363663064	6206.515224	0
338.1390718249637	3989.7206509999987	3
0.0	3510.6948980000006	0
490.3481180553506	3924.0090670000004	0
493.10271597181537	4247.934293000001	1
10.98773664691103	3084.9902838000007	0
467.60962301360706	2938.6291573999997	3
41.81473052631349	3512.272049	0
546.7435443791701	2954.2809827	1
3.6718112729242858	5163.996970999998	0
0.3359146633530942	3013.3636518999992	0
18.55951395134857	4264.237550000001	0
170.37943960533198	5413.332060999997	0
199.17166397062408	3879.0532480000006	0
392.42234590592295	3477.721755299998	3
56.159300521248234	4001.0555249999998	0
332.7923116955086	3470.4531469999997	0
0.0	3442.4390469	0
370.8830192968182	3102.950951099999	0
0.0	5858.17351	0
205.2470451704609	4223.543584	0
81.2978425802462	3433.2058799999995	0
492.933264612136	3649.095924	1
546.5916743013953	4300.2525	0
40.715701794139406	4968.190826999999	0
0.0	3835.889251000001	0
123.93308636032918	4273.1222720000005	0
3.888478329844456	5974.7277680000025	0
1.9913609758903973e-06	3336.9188925999997	0
52.140869839128946	3825.1899719999997	0
0.0	6258.225568000002	0
41.91729269899858	6446.870144000001	0
483.7046872678515	4255.022061	1
208.03671742590763	3896.5107790000015	0
155.14187575690804	6447.357567	0
0.0	3568.942845	0
439.6931369137829	3929.591284	3
52.509312174551056	6097.138117	0
129.76563610844588	3120.636522099999	0
342.7596005786321	4449.398154	0
24.443089752818658	3454.298732	0
18.10094549753356	3939.448620000001	0
118.6617958803587	3299.074461	0
13.837878085210049	3923.274516999999	0
2.6904808248950487	5553.257883	0
170.64816363998924	3039.1480047999994	0
166.4054755576666	3450.0136050000006	0
9.946055552970783	4734.469073	0
114.62258140729398	3335.907354000001	0
436.94739754469555	3295.770203	3
308.75631230521014	3054.649826399999	3
487.263923819783	3355.1813223	1
77.00442870167336	3778.2103279999988	0
490.71066565485813	2975.4910714	1
87.47289840004527	5589.042240000001	0
185.62964967004973	3504.3544810000003	0
342.9101747843994	3433.7394019	2
490.7238441906479	3434.0760480000013	1
464.80298764703133	4732.176048999999	1
492.80415696186094	3976.422183	1
0.0	3648.2163349999996	0
0.0	3660.8233840000003	0
345.03305535163327	5359.633749999999	0
20.707010804737344	3796.2986459999997	0
2.5851382204030835	3974.1235610000003	0
110.71506087984899	3625.240725	2
0.1664404894336435	6576.300031999999	0
54.04484825234741	5077.467835999999	0
339.38554996915474	5299.906091999997	0
22.047414297693425	4823.288264000001	0
1.7330023880678977	3962.2142769999987	0
121.21310356988906	4021.464013	0
0.0024353510750732017	7205.971209999998	0
139.21868764998317	6321.871099999999	0
88.5081031601367	4054.0462259999995	0
327.30238593430255	5915.243819999998	0
528.1778679544527	3569.3807100000013	2
0.0416147347668539	4463.8421849999995	0
0.0	3286.0503586000004	0
208.10419067549927	3719.6020349999994	0
0.0	3347.3972510000012	0
19.797163757159495	4455.347735	0
23.94962457083121	3539.3022487000007	0
74.04569806261321	3404.861092000001	0
0.0	3835.537256999999	0
348.6616792659975	4691.966380999999	0
9.64495852294002	4451.799923	0
0.0	5094.269955	0
27.142325980489485	5719.062114000001	0
141.79842146295914	3400.105245	0
29.77861007773942	6048.700057000001	0
0.05247896398574518	3782.758078999999	0
94.59965242729362	3298.2012649999997	0
64.41125428081241	4424.9847789999985	0
546.840170982163	3514.6449829999997	0
493.89057379440874	3276.7055129999994	1
553.3632667583267	3131.8357295999995	1
49.51775621755405	3898.202992	0
0.0	4131.989191999999	0
492.7831618825703	4116.206751000001	0
0.0	5634.132576	0
0.0	3625.6033190000003	0
549.9406422731585	3951.1490500000004	0
84.93374295960629	3904.0643049999994	0
36.88036184235652	5952.012885	0
0.0	6105.504744000002	0
0.0	3472.860760000001	0
3.9943753531260846	4647.647631	0
436.43521262647715	3117.5408372999996	1
8.680843069289134	4020.145246	0
18.02763431650456	6848.300977	0
311.3603229994904	3927.2325680000013	0
126.11443003315487	7423.982271999999	0
522.2396737875164	3894.0014799999985	1
459.68758602955535	3863.0178719999994	1
541.6390185781764	3493.9846960000004	1
487.02966522270776	4024.5151389999996	1
487.6109831431219	3028.3343539	2
380.89803389451623	2824.5483704999997	3
490.46914292874015	3416.2892280000005	1
0.0	4055.217216999999	0
495.2339383555593	3242.786943	2
516.8062440562042	3473.987958999998	2
493.2830532599063	3239.1787530000006	2
25.712685902644616	3264.4791771999994	0
84.48773221337979	3310.2195519999996	0
0.0	4441.376817	0
442.585660004018	3031.4260810999995	3
63.28434807568637	3442.304272	0
145.82947702464304	4654.840100999998	0
304.24303758508364	4382.533676999999	0
450.70527528776256	4040.910055	1
293.54459690173564	4151.750721000001	0
553.2001067145682	3112.1663237000002	1
103.12109311388788	4728.122241	0
417.4040456704009	3473.0461549999995	1
54.65136096164623	4109.516051	0
492.68173785633564	4104.526331000001	0
544.3251471073027	3564.075742000001	1
248.15132287068016	3082.865818499999	3
144.23122878438795	4527.584027	0
167.77142504767514	4563.605407999999	0
101.98529732696635	6609.477108000001	0
27.06811454346974	5324.296716000001	0
257.1529312814985	4585.176758000001	0
0.0	3803.3042040000005	0
42.35262060155589	5312.910478999999	0
337.70195735253014	4276.973824000001	3
0.0	6029.639572	0
23.228569047368843	4712.511229	0
0.0	3443.6167529999993	0
0.0	4161.648953999999	0
233.5942612090184	4593.927908000001	0
0.0	5807.0461639999985	0
546.9440338797598	3841.1031470000003	0
192.77738954900693	3827.225978	0
3.5374785129601466e-06	4044.7764210000005	0
0.0	3810.7420700000002	0
0.0	3325.0908489999997	0
0.04724292761988176	6856.742220000002	0
390.1530254732226	3955.250950999999	2
93.18443541216782	7058.656721	0
490.2094993003945	4600.513624000001	1
184.10529164292925	3359.947302	0
58.242908259805546	3649.4409470000005	0
415.0651646253533	3135.9943381999997	3
59.230905792659364	4350.069019	0
112.18078650593166	4339.3061959999995	0
19.940301854938948	3100.8348712000006	0
125.70853370305709	4013.529481	0
410.606263923415	4164.590234	1
1.108150225518719	3363.8734634	0
57.890931563351664	4923.110141	0
0.0	3967.5406999999996	0
490.618929531127	3024.2245676000002	1
272.5134080917295	4284.220833	0
489.8544188803321	3765.200827000001	1
495.5658464382695	2989.2974043	1
7.073400848298739	4273.453033999999	0
178.59398569382515	4429.262485999999	0
40.651424993320425	4391.061055	0
74.38744868628507	4287.552921	0
69.41922397477205	2963.411175600001	0
1.4713515882303395e-06	3992.676592	0
415.56522909853095	4905.852500000001	0
119.09334841182515	4171.013742	0
408.986329825031	3143.9838600000003	1
247.2681513905158	4120.270570000001	0
34.89007403815901	4463.474759000001	0
0.0	3783.2354199999995	0
55.746075952742835	5239.97281	0
53.55427879298323	4169.952785	0
161.31732244871162	3380.225892999999	0
360.08190157733276	4153.793277000002	0
115.77271663675339	3887.3214849999995	0
16.0497765821193	5857.339062999999	0
87.26459064396684	5124.448092	0
195.34788171445666	4873.341592999998	0
0.13905232961676203	4851.967778000001	0
0.0	3496.863712999999	0
2.6459647159603166e-06	3847.424558999999	0
18.833049046313132	4300.194398999999	0
0.0	3846.9939600000007	0
0.9133961804016181	5479.111968	0
180.76652196868415	5207.009338999999	0
5.2394433592884395	4367.563980999999	0
34.777499413084186	4257.753614999999	0
24.49397052534808	6677.195323999998	0
257.58593820996964	6322.295813000001	0
2.9322237761628695e-06	3921.744076	0
213.7871275967377	3781.2976370000006	0
228.32118360886636	3908.322211	0
0.5589867844534776	3804.4965910000005	0
108.7743124124156	3429.062296000001	0
51.372660719459496	3385.6232320000004	0
489.73531136438737	2897.2897239	2
492.8199563541098	4797.592125000001	0
0.0	4306.45504	0
553.1715139288069	3194.020143399999	1
121.68399245199726	4064.0667490000014	0
488.13420621621964	3098.6795778999985	1
48.16224824681471	5950.891983	0
349.595053598637	3155.798847999999	2
490.2724325933601	3380.133305	1
5.48482904674909	4755.458102	0
293.6330029260695	3382.443476	0
78.2379422266058	3507.2606090000004	0
472.9375290081278	4132.168188	1
489.56970910823713	4136.878331999999	0
402.4189533086128	3078.6589905999995	1
485.06105188230197	3441.9765270000003	3
404.6449202845249	4038.0186819999994	2
10.780111403224543	5132.909259999999	0
0.0	3736.4324519999996	0
10.611641643853739	3211.3538360000007	0
415.53834462985594	3907.350467000001	1
550.0711790666783	3115.6840169999996	1
393.2617014110778	4477.374328999999	2
0.0	4947.981290000001	0
412.99156392092425	4643.106669000001	0
0.0	6352.131054999999	0
0.0	3923.1237810000002	0
13.588124044898539	3791.0716440000006	0
38.58218419726292	4137.175144000002	0
527.5098355637435	4240.090179000001	1
9.705404486328344	3890.0892230000004	0
0.5697805922292873	6309.910888	0
16.986085488704422	5328.053100000001	0
0.0	4202.78335	0
7.189522530575214	4923.215985000002	0
19.259178863832503	6459.708631999998	0
0.0	4474.673450999999	0
55.07764087364349	5388.027083999999	0
4.161601058837906	6090.069686999997	0
24.65419582147881	4798.118339	0
493.5163655552548	3639.853224999999	0
309.2308012266978	4134.932564000001	0
95.87170621169112	4881.066214999998	0
324.1364725079495	3902.528985999999	2
0.0	3964.4028170000006	0
0.0	5061.230182000001	0
2.494709740655223e-06	3599.0832849999993	0
163.48357804159397	4095.4647069999996	0
0.0	3917.8035619999996	0
3.5983497938681683	5968.003672	0
0.0	6192.196961999999	0
531.573128252989	3974.428891000001	1
492.40590086587554	4106.017153000001	1
549.8922336027445	3371.102046	1
35.597301839945786	3320.4524689999994	0
197.11927224676828	3467.155284	0
168.70844752058667	3015.5359945999994	0
410.9835515154806	3540.1287549999997	0
0.0	3083.8313584999996	0
395.5552143733579	3579.4391169999994	0
66.2740003050619	3231.092976600001	0
159.09731514815704	3518.326228	0
490.99154909379	3365.8350369999994	3
149.73261268805396	4020.6650649999992	0
0.0	3560.5744887999995	0
82.21460226265741	3568.0756999999985	0
481.04766346299436	3767.6891159999986	2
35.21273170342855	3857.4198620000006	0
213.03051943317865	2728.5265906000004	1
493.5684185272352	2965.8820716000005	1
88.32344750726567	4816.961324000003	0
135.5581994342866	3156.0479709	0
278.64559670497334	2956.8755912	3
490.65329857177613	3141.3008379000003	1
213.22215721659325	4798.735561	0
388.5202370964912	4279.410365000001	0
493.69819577865445	3150.5978595999995	1
385.99377342333645	3896.792783	3
492.6646775433577	4029.6129849999998	1
462.69866025928314	4088.5408059999995	0
490.48926119204214	3345.2637300000006	1
376.772291504069	4063.826963	0
92.32432901872953	3993.473894000001	0
95.22698258887775	4540.509636999998	0
363.8807072858438	4900.686179	0
7.325478763417742	4059.3842459999996	0
0.0	3871.1670760000006	0
8.042969726663095	4152.134116	0
83.61587592679884	4527.795167	0
0.15026041836329512	3864.1434890000005	0
175.77839151227	5252.855720999999	0
34.01392651240684	4016.2673669999986	0
102.07907557844314	3511.408642000001	0
480.5953418134239	3674.0914909999997	2
324.60189093481426	3443.1454729999996	2
151.83221687180878	4923.1812039999995	0
0.0	5090.160705	0
0.0	5172.856724999998	0
0.0	3460.282718999999	0
0.0	3519.4610210000005	0
0.000147125829964132	6206.972787999999	0
343.2337389440876	4327.31271	1
8.925342625445708	6855.8264260000005	0
0.0	4076.450804	0
169.13146270977663	4921.166934999999	0
0.0	3999.075268	0
19.207222580744684	5617.833479999998	0
44.317541119730855	6419.6262369999995	0
278.38138691848513	3917.6909049999986	0
260.64590286570643	5198.572145	0
6.251004647259116	6060.864147999999	0
328.01394489579707	3799.920637	1
25.210738450976066	6153.518417000001	0
0.0	6970.383188000001	0
0.7529812394307592	3868.429656	0
0.0	4413.647810999999	0
52.707726286226176	4085.3950200000004	0
424.1825431821206	3554.107228	0
55.16806087331442	3565.5932979999993	0
1.7159869227161755	4200.153429	0
13.056889271371524	2951.330769100001	0
462.3244639721896	3950.7325450000003	2
0.0	3815.314253000001	0
549.7815322000855	3406.13219	1
398.76373190639407	3188.695378999999	1
0.0	4093.1422860000002	0
197.08405454452375	3105.7865429	0
549.4744234619649	3207.8933844000003	2
348.3677362344401	3162.2075846	2
228.17057797576769	3103.239135400001	2
268.5379524341966	3533.7848910000007	0
0.0	4744.712193999999	0
380.95474426849523	3009.5755534	3
310.6606384486369	3817.956307	0
463.62149768646645	4325.852673	1
37.76944001082775	3052.1469165000003	0
409.4043668588019	3528.568907	3
490.3567154147743	3093.6585780000014	1
242.92875389144234	4042.4835089999992	0
522.2894073694106	3252.089432999999	1
31.859826466151542	3038.2307738	0
490.7787979441816	2939.6484006	1
118.17739429731542	5259.768392999999	0
12.498653677912303	5129.526468999999	0
339.7615283442181	4791.181862	3
0.0	4287.920405999998	0
22.957315187108758	3759.956487999999	0
227.0062036953322	5340.805516	0
466.461445019132	3976.6573150000004	1
113.17243737026756	6325.667227	0
0.6762896009980323	3805.756048	0
492.7591305824911	3931.4529009999997	0
423.1676302554485	3689.591954	0
130.7363493887592	4270.914283	0
5.990428424904364	5566.736444000002	0
489.05687949389664	3995.4726939999996	0
0.0	4437.794956000001	0
261.066729042759	3091.4999576000005	3
44.4020889505841	6258.212439999998	0
490.62940959940613	3542.2344329999996	1
238.09409322981082	5876.275648000003	0
0.0	3168.6630737	0
399.24426773485277	3925.4245460000006	2
0.0	3937.9516500000004	0
82.59332310552476	5746.727599999998	0
49.57373818081081	3873.463104	0
337.1579865076407	3101.7018592	1
252.58515067912398	3832.925589	0
51.81818413145757	3714.2080650000007	0
0.0	3601.0332120000003	0
81.82196589281496	3895.1391639999997	0
132.76595849372487	6933.387646	0
45.87311451379479	6776.202327	0
0.0	3856.5142419999997	0
414.0860290602767	3895.3702730000005	1
100.08628052907017	3525.7392989999994	3
30.614290209099515	6679.518486000001	0
0.0	3666.2324540000004	0
119.472479461778	7405.869335999999	0
414.1287085500412	3811.4241829999996	1
0.0	4053.7122650000006	0
468.21667131642755	3858.789737	1
177.1778796993459	4119.415362	0
230.68733702129668	3613.945374000001	0
0.0	4482.0431610000005	0
43.821440408572485	3846.3362459999994	0
490.3966516734493	3955.5836340000005	1
21.709001930709302	3087.9878757000006	0
400.21669578708793	3398.359663	3
335.1193338677735	2991.4801138999997	3
6.012302113871218	5540.141176999999	0
451.74606641240143	3209.885763	3
0.0	4974.112203	0
407.82683708987247	4488.792374000001	1
490.9023707185055	3147.628488900001	3
0.0	3491.847204	0
316.9394464780146	4659.865194	0
450.36706057519956	4032.9537370000003	2
15.012392723131857	3878.633091999999	0
18.574612320763535	5460.507543999999	0
412.46522134974447	3557.620075999999	1
411.5049528529189	3717.3774114	1
0.0	5294.037297999999	0
146.4889280259448	3123.214685200001	0
192.23683479984112	4141.882445000001	0
0.0	4620.988183000001	0
166.99747552727231	3720.048071	0
536.9196152553154	3199.9060337000005	1
47.92690615068672	5503.63273	0
348.3791054107509	3420.1752930000016	2
194.25924358794325	5172.211661000001	0
0.0	6105.419837	0
340.27474800637674	4046.7185710000003	1
0.0	5716.473106	0
413.97590449317914	4160.157665999998	0
17.53886647325457	6579.326085000001	0
542.1931368996142	3268.1259230999985	1
0.0	5762.727727	0
28.8234534579354	6680.5136909999965	0
475.82851913256377	3799.770108	2
0.0	3653.6295759999994	0
378.4495334053086	3565.999101000001	2
0.5417838280363259	5930.747847	0
173.96266367713017	3683.4687330000006	0
33.70624560476757	3452.331039	0
158.4726508096512	3359.468148000001	2
2.5257451141285434e-06	3565.7425290000006	0
66.77913040453831	4110.896918	0
0.0	3802.5885479999984	0
91.09017581918195	4409.0339749999985	0
0.0	4057.542804000001	0
0.0	3852.5863900000004	0
50.47113416286956	5428.898023999998	0
215.2576225850471	4547.497227999999	0
0.0	4300.289194999999	0
490.30476695052914	3942.264220000001	0
359.5664516127873	3925.897096999999	0
355.6379466510719	3691.856203000001	0
0.0	4089.723832	0
332.0797857594143	3350.453367	1
168.45824859884388	4677.463607	0
83.67857447388906	6386.854438000002	0
244.44866278881702	5823.9283270000005	0
107.97674947533953	3504.8257200000003	0
17.906450857458342	5198.065912999999	0
139.1906207193061	4008.746383	0
73.69647487684884	6864.551772000001	0
270.3537716021722	6905.5133959999985	0
493.1531927721854	3963.477337	1
0.0	4117.413032999998	0
9.60048851622689	3960.848536999999	0
296.56761774691853	4033.5418999999997	1
217.03123038978654	2867.8054106999994	3
100.14708375349434	2938.484139999998	0
422.4323156985756	5511.055274999999	1
0.0	3909.552631	0
54.51729657401493	3471.531162	0
0.0	4496.072484999999	0
547.3821218375326	3172.030617999999	2
27.660859779232755	3143.663206800001	0
4.055155446586902	3873.3660519999994	0
490.50212895155295	2973.0249137999995	1
142.89035641606668	3134.0826400000005	0
24.601286307668754	3691.2796710000002	0
103.22432933721824	4143.7857079999985	0
2.904651300519437	3902.2526499999994	0
372.5434486944362	2959.3778191	3
250.6787986065267	3849.4834359999995	0
6.955609725542222e-05	4420.990157	0
485.3212934176222	3162.8433938000007	1
47.212527737880414	4233.025334999998	0
0.0	3475.715459	0
414.0738516560587	4285.968736000001	0
190.80729869026936	3075.324735499999	3
546.2103274680753	3948.5057189999998	0
443.6650988008591	3010.7132102	3
59.906740301881676	4360.822437	0
340.9864362363729	3025.781537499999	3
0.2742257224962563	4791.232894	0
42.116536719304435	3891.518566999999	0
469.8855781916224	4260.655788000001	1
330.89475373624856	3523.7483479999987	3
493.5526912280731	3472.624307000001	1
481.97940498302773	3053.4466359000003	1
409.3223191305281	4455.688708999998	0
456.79390113656797	5013.177121000001	1
493.57419765657966	3016.6693957999996	1
217.66183108792717	5585.468188999997	0
492.99948390341325	4038.5067999999997	0
0.0	4183.667635999999	0
0.0	4049.9699890000006	0
4.642054967353887	4492.878914	0
53.184158240241075	3808.755874	0
2.12006385855764	3753.841202000002	0
229.2946269916941	3854.368047000001	0
154.27847826766163	3710.346742	0
61.89044212571167	3391.7780659999994	0
12.612622636378932	3958.895364000001	0
47.62856858021547	4076.147951000001	0
13.834793806920697	4913.784286999999	0
0.0	5382.566045	0
0.0	4202.737194	0
2.544786811332073e-06	4012.1122009999995	0
5.963015859277768	4208.3078559999985	0
0.0	5499.517514	0
293.1421434180835	3941.487153	0
0.0	4127.497565000001	0
0.0	3977.798694	0
1.4564355728271945	5372.855088	0
186.49816831347434	4057.4511210000005	0
1.9163385006143347	4467.143393999999	0
0.0	3947.0147969999985	0
223.3166572565045	5009.064302000001	0
0.0	3526.973893999999	0
490.7678668704266	3953.309912000001	1
337.7149506632512	4130.571719000001	1
29.009640009905713	5893.7246589999995	0
323.6083087133638	5943.160105000002	0
0.0	6188.714405999999	0
1.1031585755349312e-06	3383.8004429999996	0
0.0	4990.935374	0
331.0830977721753	3689.5536730000003	2
3.576488699036126	3829.739692000001	0
111.08447367101384	3452.7737566999995	0
492.81932690917574	3904.8312260000002	0
0.0	3011.6634267000004	3
552.9456195577551	3374.8487049	1
27.596945046930482	3160.6281029999996	0
202.17726829411745	3493.365696600001	0
490.7559437496507	3105.4567578	1
53.89029989480889	3382.2059260000015	0
490.58629455858994	3576.0078890000004	1
40.45465357638421	4779.714631999999	0
494.4050572588922	3195.1251730000004	2
123.78777825722179	3942.276171	0
43.15966705072867	3968.170615000001	0
0.0	5324.5168859999985	0
466.6573150277558	3685.8231840999993	1
45.72532196949257	3141.5481506	0
489.2638815856447	3104.5825828000015	2
188.2436343670876	3193.682205199998	0
548.9765699732159	2985.498455300001	1
290.0385214030821	3290.2458429999997	2
85.6033146702062	4614.201271999999	0
0.0	3753.056584999999	0
180.96465580922342	3246.466481000001	2
490.2648946059161	3480.8696016999993	1
339.80090140994344	4246.462804000001	3
411.8952500730065	4435.032095	1
1.0864720950428532	4413.892200999998	0
143.5840323996617	4312.086175	0
0.0	4273.276598000001	0
548.8797077843807	4018.322934	3
296.29395486607575	6383.005107999999	0
12.872238366071468	4924.320817	0
423.15534923165166	4993.861510999998	1
25.60795791541681	5604.006343000001	0
84.0445523261745	4499.577614000001	0
102.37591685674951	4844.612261	0
336.9481063866976	4414.7092520000015	1
4.4612390883622375	4254.929832999998	0
155.0353853774277	5386.456103999999	0
55.81479370772371	6260.8217760000025	0
410.7357906687001	4186.559504000001	2
407.0814201992099	3395.7497980000003	2
195.83785060975674	3945.3529350000003	0
0.0	3460.261538	0
210.03286315537815	3906.665196000001	0
0.0	3997.796319999999	0
101.34578040658381	4600.071744000001	0
416.9096604513566	4120.443516	0
50.24001796638067	3985.9880659999994	0
208.01156396494048	4933.511764999998	0
0.0	3975.147243000001	0
167.71458164395958	4174.704897	0
0.0	4521.908126999999	0
0.0	5611.770778999998	0
402.10343919451725	4252.827924	0
4.920473961181335	3894.3527680000007	0
20.757392011633854	6285.7062240000005	0
2.0865625087012543	6366.851919999998	0
93.34995560138466	6331.023124000001	0
404.6202891409354	4058.326835000001	1
5.80433833064199	6352.901845000001	0
250.33779565433875	3853.8632380000004	0
378.7155681939856	5326.37439	0
335.75891477920675	4355.6507999999985	2
123.81610428449376	6318.782464999999	0
1.2155018380705935	6698.081057	0
0.0	7230.717921000002	0
398.3900945231906	4638.942712	3
1.50526826945873e-06	3533.053115	0
108.77121255198101	4236.291333	0
493.1283300010192	4410.865178000001	0
467.49844866007254	4081.1767529999997	3
42.515265424714975	3254.3476	0
493.42059716078575	3250.247080999999	1
4.72871613363869	3919.1780870000002	0
44.70424050194398	3353.590368	0
333.48876909119423	4146.438524000001	0
492.74522457165165	3849.920367	2
490.500759074286	3096.6657261	3
198.66083664131443	3783.3973419999998	0
337.0932246539374	3591.247449	0
490.6711198316641	2877.4329841999993	1
391.12176914385213	3683.7858030000007	1
83.8317491682946	4459.481093999999	0
196.21626378105512	2950.8903312000007	3
258.3304678417642	2946.6801808	0
461.2905051707857	4257.9901	0
304.5395442375884	3528.821783999999	0
382.31537738150286	4256.54462	0
0.0	3785.7650390000003	0
274.2488126055494	3453.399963	0
6.433370949846988	6061.359164999998	0
353.63168071263357	4240.364618000001	1
106.21077654771494	4279.926705999999	0
463.8344313633313	4012.6107869999987	1
493.26022136883665	3558.0217610000004	1
490.53330778562554	3604.842901	1
443.3802321329754	4531.187484000002	0
317.1455557494855	3976.9219969999986	0
490.48195177682635	3296.39667	1
484.3272318087647	3469.9617949999993	1
361.87398665513865	3100.2268075999996	3
487.00551715484437	4002.2755779999993	0
129.74936300945114	5144.147415999999	0
416.719552399393	4576.630771	0
342.4720803890881	3266.4894449999997	1
493.0235931032598	3893.304416	0
344.89133375105365	4282.338336000001	1
205.36596524662465	5762.654979000001	0
7.4512282040605715	5655.377003999998	0
7.214254337384807	3878.0891489999995	0
0.9913386412406957	6106.220599000002	0
416.454977360487	3466.167731	1
393.0260627600727	4057.841227000001	2
1.2109224603897426	3851.1776820000005	0
336.403132384619	3615.4668529999994	3
11.946908740710953	5034.829489999999	0
32.30893434865078	3699.7546330000005	0
1.6795279254179765	4133.444940000001	0
413.59248190353037	4104.148862999999	3
153.3919385048916	5989.027297	0
37.47017365120845	4480.791650999999	0
5.938741401390693	6194.487999000002	0
0.0	4778.509413999999	0
546.6642610948885	4234.060514000001	0
1.282911780468017	6566.738238999998	0
38.49253078498578	6427.429218000001	0
219.42306085523046	3920.950315000001	0
87.65410562475388	3951.143326000001	0
3.0840303189003904	4670.295526	0
546.8275644699308	4164.034116000001	0
0.0	4784.46264	0
484.9248946620582	3870.8520139999996	3
62.7317220207677	6442.583615	0
4.046609680505056	5730.393185999999	0
75.89153617939003	3990.372307999999	0
342.57000596501985	4488.030051	0
1.3334253483432195	5924.75038	0
2.0578778870452683	5039.317480999999	0
517.3547457474535	4063.1986150000002	0
367.18249540881686	3960.705282	0
77.23245553889215	4118.704295999999	0
0.0	5131.350744000001	0
144.2411816859571	4518.745580000001	0
30.79920246943	6455.414028999999	0
0.0	3551.620812999999	0
86.99301058107088	6082.690472	0
119.57405373506947	7657.126756999998	0
493.12418877666977	3929.7702250000007	1
26.68896711111481	6983.866081000003	0
469.4749705299211	3605.7038579999994	1
484.81960668372494	3990.0842209999996	1
58.18605723302731	5431.823934999997	0
134.67680703389397	4281.1025899999995	0
0.0	3669.836453000001	0
86.39271136309722	3842.614664	0
296.9252683989654	5035.226447	0
0.0	3982.594576	0
473.74169385038	3350.189477000001	3
164.37485628463176	3238.7444499999997	0
23.124734754961533	4243.914432	0
546.9707056272902	3025.9968030999994	1
0.0	3646.3817740000004	0
34.22468333413701	3276.824356	0
45.046618017050314	3389.6304550000004	0
476.8651257883039	3843.298122	0
448.86157625348176	3028.9259338	1
490.6088270004609	2991.6619138000005	1
540.2981657327649	3022.9880792000013	1
35.68590600489024	3715.308282	0
491.48141614703957	3053.539294399999	1
0.0	3309.3118120000004	0
20.154572017733386	4267.233111	0
19.629275892578455	4103.347306999999	0
295.21535402290084	4054.6016590000004	0
544.8637030284649	3024.8804552000006	1
236.64597042298237	3577.013175000001	0
370.6054158224912	2923.892558	3
112.48584074581981	4345.85982	0
552.8746005461145	3219.867882	1
549.6516270630198	3310.9979430000008	1
290.5875393227515	3315.1745502	3
444.301798302418	3359.7380107999993	3
0.0	4508.502348000001	0
490.5962917068122	3053.9919807999995	1
61.5771527101871	5099.974086	0
546.7918662225935	3223.4940263999997	2
73.73286814571598	3795.3487139999997	0
495.11527758249593	2942.389436100001	3
3.3319508290152795	4482.381630999998	0
7.815234146229103	3715.368570999999	0
395.26513050897995	4373.099899999999	0
7.642105113721663	3911.1617009999995	0
0.0	4712.37876	0
0.0	3447.4038499999997	0
441.52990765264644	3941.3143489999998	0
336.50544736957346	3578.4855219999995	3
549.5470624085278	3620.6623149999996	1
81.8444378767134	4439.148938999999	0
493.2294049046362	3385.8756323000002	2
416.3472199386099	3671.351214000001	1
0.0	4241.491051	0
15.04952954305091	3860.6768820000007	0
20.450031764654067	3679.3463330000004	0
77.60880270269888	4193.0737850000005	0
0.0	4035.4260399999994	0
492.5572337481986	3167.5206489	1
490.19063236667415	4058.5064529999995	0
492.90975699046726	3593.469274	1
416.1384146203725	3971.318619	1
543.6903034013993	3682.7528949999996	0
10.753319082484207	6284.773223000003	0
372.0981493701832	3294.4007140000012	0
0.0	4722.562027	0
487.00882167329365	4290.460448999999	1
0.25580689522753797	3308.9363275999995	3
337.1879732738369	3954.2805940000003	1
0.0	3609.0655040000006	0
213.9581624177748	3587.290129	0
38.72155008856081	3877.200386	0
0.0	5554.679854000001	0
0.0	4020.42994	0
21.73817129651932	5156.429222000001	0
311.6357719183805	5630.330032	0
0.0	3993.0714389999994	0
32.467823517164426	5060.4496070000005	0
191.04639960160193	5928.332326	0
505.3985250946334	4042.2611009999996	0
211.28623685694717	4167.436991	0
52.98144129550314	4981.657586999999	0
0.0	4179.067794999999	0
30.87926648116121	3488.688543999999	0
39.14723763595297	3677.160396000001	0
322.13433496070246	4829.436506000001	0
0.0	3767.932935999998	0
20.456098000132037	4433.85042	0
26.41218426122614	5821.319909999998	0
129.00948059526144	4017.8558320000006	0
7.285887917472138	4542.796477999999	0
6.1247528884381035	5275.674664000002	0
93.92445979144442	4811.570269	0
92.03965989217345	6242.885258000001	0
230.7621107942106	4129.472790999999	0
304.53327294249493	3951.9026829999993	0
340.1400320782279	3964.6531969999996	1
337.5492040011415	4519.874360000001	3
0.0	7166.41868	0
268.93236223345076	4280.328638999999	0
69.89977327529095	5448.669373000001	0
0.3006143710653639	4063.2683460000007	0
337.4916704381161	3920.6843049999993	1
10.100861638332107	4136.343176	0
109.86289453117641	4536.044701	0
348.687636624814	5139.845858999999	0
0.0	3943.7570470000005	0
64.2132196475096	4784.601385000001	0
0.0	5521.052911000002	0
0.0010621144618286136	4057.433272	0
46.97758840775513	6452.604282999998	0
194.75691225026216	4054.0992459999998	0
95.49338102844968	3945.443428999999	0
27.298811403417428	6520.157604000001	0
4.259649927944499e-05	3579.1026020000004	0
0.0	3305.333395999999	0
128.39121684240163	3954.7923709999995	0
24.137449908424994	3887.6530749999997	0
340.0767771286349	4294.481874000002	1
0.0	5617.295028	0
484.43916553496143	4061.0110210000003	1
28.235357671951128	3764.8747520000006	0
0.0	3759.6677240000004	0
549.8723980379621	3915.309518	1
5.185372789210018	4360.369708000001	0
0.0	3889.9882569999995	0
252.19882518067226	3975.3552530000006	0
346.5358460849489	4895.152254999999	0
315.8932590183373	6253.687545	0
462.5082185824	3324.6363425000013	1
340.39991818017216	3032.7221473	1
0.0	3798.8535740000007	0
48.39264964323937	3571.349356999999	0
1.8886582217981853	3751.5061090000017	0
452.11225465527684	3036.1711503999995	3
284.72599064616253	2883.1160065	3
0.0	4495.099976	0
151.12015524169988	3200.318498	0
103.14662209663584	3850.7059150000005	0
0.0	3606.832309	0
16.142515545305713	3075.317650499999	0
0.0	3268.0507600000005	0
0.0	4119.276468	0
46.62819460312827	3845.576352999999	0
445.54954572299897	3472.0851850000004	1
54.127969258950806	6279.30805	0
433.5883221427821	4126.645009	2
7.756273031470807	3444.88619	0
368.5948417024543	3617.7457459999996	2
0.0	5165.741491999999	0
493.2647299546889	3267.355321	1
484.8023305854312	3394.5512731999993	2
55.74191940190454	3018.5084205000003	0
430.6396646954722	3487.070966999999	1
334.2605784359522	3212.5633049999997	1
339.79601288537407	3893.9753800000008	3
0.0	4064.8175880000013	0
4.303189571246968e-05	3805.3226509999995	0
235.4653570510238	4747.079596000001	0
369.3165628669838	3405.1367217000006	2
294.97667522690506	3226.147555999999	3
0.0	3620.6412869999995	0
33.29091993796552	3025.7158565000004	0
38.02833338612775	3204.4156408	0
232.76266294483605	4124.002446	0
549.6316759992561	3893.378088000001	0
19.20989668455349	3441.4381700000004	0
543.9183387872049	4201.020485999999	0
490.1015903920664	3804.657352	1
445.7997565801463	3158.0879044999992	1
3.4033211687195775	3372.5850349999996	0
411.381336383813	4445.801905999999	1
490.0132224259211	3553.804704000001	1
404.43450557920625	4516.964977999999	0
413.8440426702189	3790.376186999999	1
91.74478151902974	4889.178866000001	0
78.1431868102872	3613.960951	0
236.22288310721316	4465.125644000001	0
414.23508435907206	3694.5905940000002	1
490.336067822336	3435.838763999999	1
253.4305745835232	4538.77541	2
541.4086458274963	3437.378909600002	1
0.0	4609.626911000002	0
41.82746104353248	4373.958442	0
549.2871931166976	4334.210277	0
3.731240347993299	4386.534303000001	0
490.2565039215285	3513.793341	3
5.309113437584859	3965.0708260000006	0
26.429687831723818	3811.3414110000003	0
339.3197614658911	5008.481669	0
276.9764232541577	3297.5772809999994	2
199.04250570130125	3889.3368029999992	0
0.0	5687.0151240000005	0
104.27463876360135	5508.604245	0
3.2711128508267674e-06	3382.5455034999995	0
1.2326613892554374	3746.806825	0
61.0414672412936	4001.9914460000005	0
73.75702633952905	3829.161609	0
0.0	3237.298765899999	2
19.144993364924833	6698.209966000001	0
0.0	3983.7541300000003	0
0.0	3592.771966	0
5.299105206370587	3827.5714580000013	0
541.2260592108418	3834.585647	0
52.03093938653773	5589.520241999999	0
0.0	4840.788223999999	0
0.0	5104.202151000001	0
52.06206315485189	3477.1671880000004	0
490.2313460633363	4042.9666179999995	0
63.23406492960719	4050.026461	0
0.0	4885.730924999999	0
0.0	3476.459090999999	0
0.0	5309.567052	0
0.5847786965018884	4163.570702	0
410.8202915367184	5127.0036020000025	1
0.0	5261.315298	0
1.6157926445806103	5210.291545999999	0
6.547058310570487	4020.572712	0
41.90435205113597	3823.6733899999995	0
410.78043731557347	4004.1544329999997	2
49.783610264833975	6500.806528999998	0
297.53809269012675	6805.604018	0
268.66090290233615	7290.894128000003	0
113.21116938803051	4060.5754790000005	0
39.528311491149594	4429.878597	0
103.18277635488633	4504.356613000001	0
373.85118347183914	3936.0454099999997	0
15.331993994478585	7324.891584	0
17.406746423914285	6398.026657	0
24.973981741044692	5930.038799999999	0
410.98775920334435	3890.9153889999993	1
0.0	3280.6404049999996	0
10.34376010091871	5682.984874999999	0
2.766787477349971e-05	5477.507837	0
0.0	3714.006747	0
485.72136129608623	4353.891852999999	0
342.17847545929436	4704.433444	1
0.0	3869.8568689999993	0
17.05932822517765	5696.806765	0

==> N_N1.txt <==
id	N_static	indic_1	indic_2
1	1421	0	0.1377
2	1421	0	0.1377
3	1419	0.001988	0.1379
4	1420	0.003725	0.1378
5	1421	0	0.1377
6	1420	0	0.1378
7	1400	0	0.1378
8	1465	0.042	0.1311
9	1400	0	0.1378
10	1400	0	0.1378
11	1322	0	0.1379
12	1550	0.0727	0.1171
13	1322	0	0.1379
14	1326	0.01123	0.1374
15	1322	0	0.1379
16	1322	0	0.1379
17	1303	0	0.1378
18	1307	0.01291	0.1373
19	1303	0	0.1378
20	1331	0.02993	0.1346
21	1303	0	0.1378
22	1304	0.007099	0.1377
23	1303	0	0.1378
24	2697	0.1081	0.06579
25	1310	0.01499	0.137
26	1693	0.08788	0.1058
27	1167	0	0.1378
28	1172	0.01364	0.137
29	1166	0.002456	0.1379
30	1178	0.02053	0.1363
31	1196	0.03316	0.1338
32	1170	0.01028	0.1374
33	1071	0	0.1376
34	1071	0	0.1376
35	1071	0	0.1376
36	1070	0	0.1377
37	1070	0	0.1377
38	1070	0	0.1377
39	1117	0	0.1247
40	1117	0	0.1247
41	1347	0.08101	0.1009
42	992	0	0.1377
43	1274	0.09827	0.09654
44	915	0	0.1376
45	932	0.006289	0.1351
46	915	0.002848	0.1376
47	915	0	0.1376
48	915	0	0.1376
49	713	0	0.1352
50	713	0	0.1352
51	707	0.01714	0.1363
52	747	0.03608	0.1288
53	713	0	0.1352
54	713	0	0.1352
55	713	0	0.1352
56	702	0.004499	0.1373
57	713	0	0.1352
58	713	0	0.1352
59	713	0	0.1352
60	713	0	0.1352
61	642	0	0.1376
62	642	0	0.1376
63	642	0	0.1376
64	642	0	0.1376
65	642	0	0.1376
66	642	0	0.1376
67	642	0	0.1376
68	642	0	0.1376
69	642	0	0.1376
70	649	0.02121	0.1356
71	642	0	0.1376
72	648	0.02131	0.1358
73	584	0	0.1375
74	599	0.03268	0.1338
75	584	0	0.1375
76	587	0.01784	0.1365
77	584	0	0.1375
78	584	0	0.1375
79	565	0	0.1374
80	565	0	0.1374
81	565	0	0.1374
82	565	0	0.1374
83	565	0	0.1374
84	565	0	0.1374
85	525	0	0.1377
86	525	0	0.1377
87	525	0	0.1377
88	527	0.006149	0.1371
89	525	0	0.1377
90	529	0.006418	0.1366
91	349	0	0.1379
92	349	0	0.1379
93	349	0.0009043	0.1379
94	349	0	0.1379
95	349	0	0.1379
96	349	0	0.1379
97	386	0.08108	0.1102
98	311	0	0.1375
99	311	0	0.1375
100	311	0	0.1375
101	311	0	0.1375
102	311	0	0.1375
103	234	0	0.1369
104	234	0	0.1369
105	234	0	0.1369
106	234	0	0.1369
107	234	0	0.1369
108	234	0	0.1369
109	196	0	0.1361
110	198	0.01827	0.1344
111	196	0	0.1361
112	196	0	0.1361
113	196	0	0.1361
114	196	0	0.1361


==> N_N2.txt <==
id	N_static	indic_1	indic_2
1	141	0	0.1378
2	141	0	0.1378
3	142	0.01077	0.1357
4	141	0	0.1378
5	141	0	0.1378
6	143	0.009604	0.1349
7	141	0	0.1378
8	141	0	0.1378
9	141	0	0.1378
10	141	0	0.1378
11	141	0	0.1378
12	141	0	0.1378
13	141	0	0.1378
14	141	0	0.1378
15	141	0	0.1378
16	141	0	0.1378
17	141	0	0.1378
18	141	0	0.1378
19	141	0	0.1378
20	141	0	0.1378
21	141	0	0.1378
22	141	0	0.1378
23	139	0	0.1378
24	139	0	0.1378
25	139	0	0.1378
26	139	0	0.1378
27	139	0	0.1378
28	139	0	0.1378
29	139	0	0.1378
30	139	0	0.1378
31	139	0	0.1378
32	139	0	0.1378
33	139	0.01303	0.137
34	141	0.02074	0.1345
35	144	0.01197	0.1323
36	144	0.01373	0.1322
37	139	0.00974	0.1375
38	139	0	0.1378
39	139	0	0.1378
40	139	0	0.1378
41	139	0	0.1378
42	139	0	0.1378
43	139	0	0.1378
44	142	0.01589	0.1343
45	139	0	0.1378
46	139	0	0.1378
47	139	0	0.1378
48	139	0	0.1378
49	139	0	0.1378
50	139	0	0.1378
51	133	0	0.136
52	433	0.1321	0.0363
53	133	0	0.136
54	133	0	0.136
55	133	0	0.136
56	133	0	0.136
57	133	0	0.136
58	133	0	0.136
59	133	0	0.136
60	133	0	0.136
61	133	0	0.136
62	147	0.06416	0.1201
63	133	0.0217	0.1352
64	132	0.02031	0.1363
65	133	0.03712	0.1327
66	132	0.0206	0.136
67	133	0	0.136
68	133	0	0.136
69	133	0	0.136
70	133	0	0.136
71	133	0	0.136
72	133	0	0.136
73	133	0	0.136
74	133	0	0.136
75	133	0	0.136
76	133	0	0.136
77	133	0	0.136
78	133	0	0.136
79	134	0.007635	0.1348
80	133	0.003543	0.1359
81	133	0.003698	0.1359
82	132	0.003326	0.1369
83	133	0	0.136
84	133	0	0.136
85	133	0	0.136
86	133	0	0.136
87	133	0	0.136
88	133	0	0.136
89	133	0	0.136
90	133	0	0.136
91	133	0	0.136
92	133	0	0.136
93	133	0	0.136
94	133	0	0.136
95	133	0	0.136
96	133	0	0.136
97	132	0	0.135
98	132	0	0.135
99	132	0	0.135
100	132	0	0.135
101	132	0	0.135
102	132	0	0.135
103	130	0.004833	0.1368
104	131	0.002552	0.1359
105	130	0.004683	0.1368
106	163	0.08654	0.1069
107	132	0	0.135
108	131	0.005867	0.1358
109	132	0	0.135
110	132	0	0.135
111	132	0	0.135
112	132	0	0.135
113	129	0.01862	0.1365
114	130	0.01794	0.1364
115	129	0.01076	0.1375
116	195	0.01289	0.0943
117	132	0	0.135
118	132	0	0.135
119	132	0	0.135
120	132	0	0.135
121	132	0	0.135
122	132	0	0.135
123	132	0.0054	0.1349
124	132	0	0.135
125	132	0	0.135
126	132	0	0.135
127	132	0	0.135
128	132	0	0.135
129	132	0	0.135
130	137	0.04795	0.1278
131	140	0.05468	0.1247
132	147	0.0631	0.1191
133	144	0.06338	0.1215
134	131	0.03853	0.1324
135	132	0	0.135
136	132	0	0.135
137	132	0	0.135
138	132	0	0.135
139	132	0	0.135
140	132	0	0.135
141	132	0	0.135
142	132	0	0.135
143	132	0	0.135
144	135	0.01328	0.1318
145	132	0	0.135
146	132	0	0.135
147	132	0	0.135
148	137	0.02745	0.1297
149	116	0	0.1374
150	116	0	0.1374
151	116	0	0.1374
152	116	0	0.1374
153	116	0	0.1374
154	116	0	0.1374
155	116	0	0.1374
156	116	0	0.1374
157	116	0	0.1374
158	116	0	0.1374
159	118	0.004659	0.1349
160	119	0.003297	0.1338
161	173	0.01716	0.09202
162	129	0.05869	0.1219
163	121	0.001274	0.1317
164	116	0	0.1374
165	119	0.009814	0.1335
166	116	0	0.1374
167	116	0	0.1374
168	116	0	0.1374
169	116	0	0.1374
170	116	0	0.1374
171	173	0.009038	0.09254
172	119	0.005494	0.1338
173	117	0.01155	0.1356
174	122	0.03529	0.1293
175	120	0.01495	0.1318
176	119	0.009817	0.1332
177	116	0	0.1374
178	116	0	0.1374
179	116	0	0.1374
180	137	0.01099	0.1159
181	119	0.005888	0.1337
182	143	0.07324	0.1106
183	116	0	0.1374
184	116	0	0.1374
185	106	0	0.1377
186	106	0	0.1377
187	106	0	0.1377
188	106	0	0.1377
189	106	0	0.1377
190	106	0	0.1377
191	106	0	0.1377
192	106	0	0.1377
193	106	0	0.1377
194	106	0	0.1377
195	106	0	0.1377
196	106	0	0.1377
197	106	0	0.1377
198	106	0	0.1377
199	106	0	0.1377
200	106	0	0.1377
201	106	0	0.1377
202	106	0	0.1377
203	107	0.02124	0.136
204	106	0	0.1377
205	106	0	0.1377
206	106	0	0.1377
207	106	0	0.1377
208	106	0	0.1377
209	106	0	0.1377
210	106	0	0.1377
211	106	0	0.1377
212	106	0	0.1377
213	106	0	0.1377
214	106	0	0.1377
215	106	0	0.1377
216	106	0	0.1377
217	106	0	0.1377
218	106	0	0.1377
219	100	0	0.1379
220	100	0	0.1379
221	100	0	0.1379
222	100	0	0.1379
223	100	0	0.1379
224	100	0	0.1379
225	100	0	0.1379
226	100	0	0.1379
227	100	0	0.1379
228	100	0	0.1379
229	100	0	0.1379
230	100	0	0.1379
231	100	0	0.1379
232	100	0	0.1379
233	103	0.0182	0.1306
234	107	0.05901	0.1241
235	98	0.008135	0.1374
236	98	0.008232	0.1373
237	99	0	0.1366
238	99	0	0.1366
239	99	0	0.1366
240	99	0	0.1366
241	99	0	0.1366
242	99	0	0.1366
243	99	0	0.1366
244	99	0	0.1366
245	99	0	0.1366
246	99	0	0.1366
247	108	0.0849	0.1085
248	95	0.02923	0.1308
249	92	0.03939	0.1316
250	91	0.03338	0.1334
251	104	0.07429	0.1133
252	90	0.007891	0.1373
253	100	0	0.1246
254	100	0	0.1246
255	100	0	0.1246
256	100	0	0.1246
257	100	0	0.1246
258	90	0.00833	0.1373
259	94	0.003611	0.1324
260	100	0	0.1246
261	100	0	0.1246
262	100	0	0.1246
263	100	0	0.1246
264	100	0	0.1246
265	100	0	0.1246
266	100	0	0.1246
267	100	0	0.1246
268	100	0	0.1246
269	100	0	0.1246
270	100	0	0.1246
271	100	0	0.1246
272	100	0	0.1246
273	100	0	0.1246
274	100	0	0.1246
275	100	0	0.1246
276	100	0	0.1246
277	100	0	0.1246
278	100	0	0.1246
279	126	0.06481	0.07265
280	69	0	0.1377
281	69	0	0.1377
282	69	0	0.1377
283	69	0	0.1377
284	69	0	0.1377
285	69	0	0.1377
286	69	0	0.1377
287	71	0.02891	0.133
288	69	0	0.1377
289	69	0	0.1377
290	69	0	0.1377
291	69	0	0.1377
292	69	0	0.1377
293	69	0	0.1377
294	69	0	0.1377
295	69	0	0.1377
296	69	0.01108	0.1371
297	69	0.002736	0.1375
298	69	0.01099	0.1369
299	69	0.02026	0.1359
300	69	0.009845	0.137
301	69	0	0.1377
302	69	0.0009003	0.1376
303	69	0	0.1377
304	69	0	0.1377
305	69	0	0.1377
306	69	0	0.1377
307	69	0	0.1377
308	69	0	0.1377
309	69	0	0.1377
310	69	0	0.1377
311	69	0	0.1377
312	69	0	0.1377
313	69	0	0.1377
314	69	0	0.1377
315	69	0	0.1377
316	69	0	0.1377
317	69	0	0.1377
318	69	0	0.1377
319	69	0	0.1377
320	69	0	0.1377
321	69	0	0.1377
322	69	0	0.1377
323	69	0	0.1377
324	69	0	0.1377
325	69	0	0.1377
326	69	0	0.1377
327	69	0	0.1377
328	69	0	0.1377
329	69	0	0.1377
330	69	0	0.1377
331	69	0	0.1377
332	69	0	0.1377
333	69	0	0.1377
334	69	0	0.1377
335	69	0	0.1377
336	69	0	0.1377
337	69	0	0.1377
338	69	0	0.1377
339	69	0	0.1377
340	69	0	0.1377
341	64	0	0.1359
342	64	0	0.1359
343	64	0	0.1359
344	64	0	0.1359
345	64	0	0.1359
346	64	0	0.1359
347	64	0	0.1359
348	64	0	0.1359
349	64	0	0.1359
350	64	0	0.1359
351	64	0	0.1359
352	64	0	0.1359
353	64	0	0.1359
354	64	0	0.1359
355	64	0	0.1359
356	64	0	0.1359
357	64	0	0.1359
358	64	0	0.1359
359	64	0	0.1359
360	64	0	0.1359
361	64	0	0.1359
362	64	0	0.1359
363	64	0	0.1359
364	64	0	0.1359
365	64	0	0.1359
366	64	0	0.1359
367	64	0.0006685	0.1358
368	64	0.0006968	0.1358
369	64	0	0.1359
370	63	0.01064	0.1368
371	63	0.01074	0.137
372	64	0	0.1359
373	63	0.004649	0.1376
374	63	0.006597	0.1373
375	64	0	0.1359
376	63	0.01269	0.1368
377	63	0.005245	0.1378
378	64	0	0.1359
379	63	0.004688	0.1375
380	63	0.005388	0.1374
381	58	0	0.136
382	58	0	0.136
383	58	0	0.136
384	58	0	0.136
385	58	0	0.136
386	58	0	0.136
387	58	0	0.136
388	58	0	0.136
389	58	0	0.136
390	58	0	0.136
391	62	0.002677	0.1273
392	62	0.002008	0.1273
393	59	0.004829	0.1333
394	59	0.004314	0.1334
395	58	0	0.136
396	58	0	0.136
397	58	0	0.136
398	58	0	0.136
399	58	0	0.136
400	58	0	0.136
401	58	0	0.136
402	58	0	0.136
403	58	0	0.136
404	58	0	0.136
405	58	0	0.136
406	58	0	0.136
407	67	0.004331	0.1179
408	58	0.006942	0.1354
409	57	0.01286	0.1363
410	57	0.008654	0.1375
411	58	0	0.136
412	58	0	0.136
413	58	0	0.136
414	58	0	0.136
415	58	0	0.136
416	58	0	0.136
417	58	0	0.136
418	58	0	0.136
419	58	0	0.136
420	58	0	0.136
421	58	0	0.136
422	58	0	0.136
423	58	0	0.136
424	61	0.005135	0.1292
425	60	0	0.1272
426	55	0.000671	0.1377
427	60	0	0.1272
428	55	0.0007866	0.1377
429	60	0	0.1272
430	55	0.0009605	0.1376
431	60	0	0.1272
432	55	0.0006746	0.1377
433	60	0	0.1272
434	55	0.0005792	0.1376
435	60	0	0.1272
436	55	0.0006084	0.1376
437	53	0.0008059	0.1329
438	52	0	0.1363
439	52	0	0.1363
440	69	0.09957	0.09533
441	53	0.0008694	0.1329
442	52	0	0.1363
443	52	0	0.1363
444	120	0.09451	0.05182
445	53	0.0007653	0.1329
446	52	0	0.1363
447	52	0	0.1363
448	52	0	0.1363
449	53	0.0007205	0.1329
450	52	0.006297	0.1358
451	52	0.000493	0.1362
452	55	0.05239	0.1269
453	52	0.0006707	0.1353
454	52	0	0.1363
455	52	0	0.1363
456	52	0	0.1363
457	51	0.000629	0.1379
458	52	0	0.1363
459	52	0	0.1363
460	52	0	0.1363
461	34	0	0.1373
462	40	0.08715	0.1067
463	34	0	0.1373
464	34	0	0.1373
465	34	0	0.1373
466	34	0	0.1373
467	46	0.1025	0.09186
468	34	0	0.1373
469	34	0	0.1373
470	34	0	0.1373
471	34	0.0009665	0.1373
472	34	0	0.1373
473	34	0	0.1373
474	34	0	0.1373
475	34	0	0.1373
476	34	0	0.1373
477	34	0	0.1373
478	34	0	0.1373
479	34	0	0.1373
480	34	0	0.1373
481	34	0	0.1373
482	34	0	0.1373
483	34	0	0.1373
484	34	0	0.1373
485	34	0	0.1373
486	34	0	0.1373
487	34	0	0.1373
488	34	0.004971	0.137
489	34	0	0.1373
490	34	0	0.1373
491	34	0	0.1373
492	34	0	0.1373
493	34	0	0.1373
494	34	0	0.1373
495	39	0.09616	0.09628
496	30	0	0.1377
497	30	0	0.1377
498	30	0	0.1377
499	30	0	0.1377
500	34	0.07781	0.1111
501	30	0	0.1377
502	30	0	0.1377
503	30	0	0.1377
504	30	0	0.1377
505	31	0.03003	0.1314
506	30	0	0.1377
507	30	0	0.1377
508	30	0	0.1377
509	30	0	0.1377
510	30	0	0.1377
511	30	0	0.1377
512	30	0	0.1377
513	30	0	0.1377
514	30	0	0.1377
515	30	0	0.1377
516	30	0	0.1377
517	30	0	0.1377
518	30	0	0.1377
519	30	0	0.1377
520	30	0	0.1377
521	30	0	0.1377
522	30	0	0.1377
523	30	0	0.1377
524	30	0	0.1377
525	23	0	0.1332
526	23	0	0.1332
527	24	0.05116	0.1235
528	23	0	0.1332
529	26	0.05456	0.1141
530	23	0	0.1332
531	23	0	0.1332
532	23	0	0.1332
533	23	0	0.1332
534	23	0	0.1332
535	23	0.04012	0.1296
536	23	0	0.1332
537	23	0	0.1332
538	23	0	0.1332
539	23	0	0.1332
540	23	0	0.1332
541	23	0	0.1332
542	23	0	0.1332
543	23	0	0.1332
544	23	0	0.1332
545	23	0	0.1332
546	23	0	0.1332
547	23	0	0.1332
548	23	0	0.1332
549	23	0	0.1332
550	23	0	0.1332
551	23	0	0.1332
552	23	0	0.1332
553	23	0	0.1332
554	23	0	0.1332
555	23	0	0.1332
556	23	0	0.1332
557	23	0	0.1332
558	23	0	0.1332
559	23	0	0.1332
560	23	0	0.1332
561	23	0	0.1332
562	23	0	0.1332
563	19	0	0.133
564	19	0	0.133
565	19	0	0.133
566	19	0	0.133
567	19	0	0.133
568	19	0	0.133
569	19	0	0.133
570	19	0	0.133
571	19	0.05122	0.1274
572	19	0	0.133
573	19	0	0.133
574	19	0	0.133
575	19	0	0.133
576	19	0	0.133
577	19	0	0.133
578	19	0	0.133
579	19	0	0.133
580	19	0	0.133
581	19	0	0.133
582	19	0	0.133
583	19	0	0.133
584	19	0	0.133
585	19	0	0.133
586	19	0	0.133
587	19	0	0.133
588	19	0	0.133
589	19	0	0.133
590	19	0	0.133
591	19	0	0.133
592	19	0	0.133
593	19	0	0.133
594	19	0	0.133


==> critical_SE.txt <==
id  cost
1	1.384
2	1.156
3	1.025
4	0.4495
5	0.4156
6	0.3669
7	0.3546
8	0.3516
9	0.3354
10	0.3229
11	0.2586
12	0.2315
13	0.2223
14	0.2213
15	0.2064
16	0.2054
17	0.2053
18	0.2036
19	0.1984
20	0.1964


==> dispatch_january.txt <==
hour	coal	hydro	gas	nuclear	oil	solar	wind
0	901.2144799926729	91.20000006990352	222.2413134736438	400.0000000363868	0	0.0	1848.5105305039342
1	897.0319749820779	92.2699995895895	217.33560113349347	399.99999996794776	0	0.0	1773.0346618991666
2	898.1298316075339	101.23199714688819	217.1880060878505	399.99999960470046	0	0.0	1748.6041499610867
3	900.3347395745744	70.9659955983504	220.2501939017579	399.99999939136165	0	0.0	1794.277971720302
4	984.9719630221139	72.53399950740523	244.60808621294464	399.99999998394765	0	0.0	1829.19764744734
5	1359.2740412796777	67.9679996931828	244.85772542914384	399.9999999935222	0	0.0	1724.3821438346054
6	1746.421894585208	50.46599998154538	264.74872092073196	400.0000000255457	0	0.0	1612.419441164186
7	1956.0834951880317	59.2699996780487	329.9999992222901	399.9999999919183	0	0.0	1358.8999999971566
8	1350.6723971865733	153.6792975473505	316.8035998772674	400.00000002795	0	716.7365730210431	1165.2000000799349
9	1236.2057426260853	121.3155943152349	329.9998955830035	400.00000001905977	0	1259.0824080164184	775.300000017079
10	1306.2282109278199	209.02109921723053	330.000000022151	400.00000003744276	0	1431.539330555428	424.20000005122625
11	1473.4872374443532	163.69999980609003	308.971553757762	400.0000000121386	0	1514.563498360286	234.09999990443248
12	1628.2427236251087	164.66800008702393	286.5431124624309	400.00000003894263	0	1385.6256078024837	194.60000003332962
13	1270.2649889465279	158.82999999529633	511.8274357295762	400.0000000284702	0	1490.2380709667923	213.59999999228353
14	1176.8996027832131	109.29999996070192	845.8228992292276	400.00000002960513	0	1413.2635194042819	61.99999996914343
15	1512.8069805243072	98.13199988145186	775.5977651219732	400.00000002994796	0	1086.1966655446433	114.89999987496981
16	2005.5943661772353	155.11599952935242	1022.3496447767972	399.99999999839764	47.999999907122	380.68521555877464	141.89999982301296
17	1972.6958614669823	265.8601970960249	1399.2192995492883	399.999999402981	16.000000389692325	0.0	655.799999037725
18	1905.1456513478936	246.08917162249642	1372.9400097607622	399.99999992279714	0	0.0	762.4999998867381
19	1869.7676586006776	185.767999509158	1119.9480549257214	399.9999999764884	0	0.0	1019.0999999815347
20	1672.5259324228712	179.4019993923904	934.4510113064015	399.99999996728405	0	0.0	1248.09999995233
21	1465.45653170387	194.05548469651825	698.5452864099042	399.7324367480472	0	0	1384.6385376445442
22	1414.8271196692026	173.60000003852412	300.089608862138	400.0000000341163	0	0.0	1554.2000001418874
23	1264.1721983719792	176.46799972214518	299.536544597518	400.0000000003826	0	0.0	1438.6999999068657
24	1250.7335241013009	62.102000025369975	322.72816281595107	400.0000000320914	0	0.0	1384.3313464652044


==> dispatch_july.txt <==
hour	coal	hydro	gas	nuclear	oil	solar	wind
0	1911.6077746575415	258.9790044211118	1078.4988734883007	400.00000002471336	0	0.0	547.1999996970582
1	1563.5174698934206	308.2658946440077	897.465538244095	400.0000000380182	0	0.0	876.6000000726668
2	1213.5202927929454	340.93681338197706	865.1040382410599	400.0000000176751	0	0.0	1133.9999991343389
3	1133.7953042012573	406.9404374850447	841.9620091483771	400.00000000319653	0	0.0	1192.2501790891388
4	1180.091583160773	474.3490405165176	849.6680999424543	400.00000003462566	0	0.0	1124.0226750766049
5	1382.9431659301176	546.8891160360122	836.6758178329965	400.0000000346374	0	0.9861750183233986	1063.8026735012495
6	1311.359244068128	628.36378238553	819.0298843340632	400.0000000320788	0	462.5093411184587	1008.7035185931488
7	1433.5843420565993	731.9358517284365	811.2271515254658	400.00000002886196	0	912.2480578919841	763.1719683955605
8	1752.791304060422	744.9407933204265	861.8629952304702	400.0000000242342	0	1162.6239654568217	547.1741672807143
9	1945.022158364161	813.6881518989146	981.4980583967803	399.9999999865191	0	1390.7299061727329	328.5658703864881
10	2070.1166672954237	724.2706347538502	1155.2412548031512	397.9285471724433	0	1652.0164479523564	227.22924150610095
11	2088.9493882536435	778.7452030568616	1407.1367214134543	400.000000011528	0	1660.6009767480493	178.73332599868786
12	2134.6589201846123	732.1786967043007	1672.1972382038107	400.00000002770645	0	1685.5980716078905	172.4572136362972
13	2157.9763846561304	781.1759885500387	1797.0733576688076	399.9999999417597	0	1690.0206931872292	158.11350821017425
14	2144.648109076984	810.8424415940877	2171.582912391703	399.4083164177572	0	1424.1789933278767	170.26268694834602
15	2124.6839453447865	829.4671116117921	2417.9312335582335	399.9999998914222	0	1134.1595988995682	198.3440132084168
16	2113.965770804669	861.4936380949995	2562.9598903849173	399.99999989080834	0	788.9068595348226	191.45279845911935
17	2081.1814912295486	843.9174713201826	2598.1468676109844	400.00000001730996	0	513.3674957988914	207.62984939685973
18	2098.0067031800945	846.8072535316356	2726.5768048461514	400.0000000188912	0	144.23380552830605	119.29999990697355
19	2118.4881810019533	817.8681276290246	2754.471194257297	400.00000003441255	23.999999976963636	0.0	125.40000001159095
20	2018.1469576692439	662.553392006297	2585.719069578968	400.0000000345158	0	0.0	309.30000002856696
21	1955.5005440153006	485.21744390308174	2440.3712016022614	400.0000000373755	0	0.0	175.895803168866
22	1944.342900225628	386.452994397873	2123.118750690613	400.00000003670755	0	0.0	96.40000000756856
23	1933.547913846969	253.46932799920754	1684.9110300354703	400.0000000266752	0	0.0	265.39999977130503
24	1561.9778041176735	218.37173248556385	1263.8218264210377	400.000000038231	0	0.0	838.500000075939


==> total_risk_SE.txt <==
x   sigma   coverage    SE
200     37.39524867494336       95.12756850470399       102.21379022948912
400     18.72632533274649       47.81136947534784       51.347855958901405
600     12.505976795335904      31.9250119736886        34.287109022570576
800     9.481727812169574       23.956030611217244      25.764210932020557
1000    7.647604968138738       19.17379953101516       20.64268515005394
1200    6.392644885525857       15.983365798716028      17.21435130604709
1400    5.563571720553997       13.702129028488866      14.788565522156143
1600    4.994685719698923       11.990226579739199      12.988934477933466
1800    5.153827588173107       10.656464535384368      11.837321284924178
2000    4.697596474640362       9.591703764754751       10.680271239503424
2200    4.337756021670338       8.720040329103892       9.739365002131073
2400    3.986838613448616       7.994420602446972       8.93340041073462
2600    3.691838161476973       7.3801159868468735      8.252016783177945
2800    3.6304493148910573      6.85273707017858        7.755009192837404
3000    3.3946772807708774      6.39645048882326        7.241437198274199
3200    3.188485089441159       5.997090327941314       6.792019549962725
3400    3.83961641007117        5.643349121499207       6.825689963924064
3600    3.9559794685123175      5.329170909308348       6.63700505769804
3800    3.8297650131009977      5.048646703414737       6.336870962192064
4000    3.6448315270709046      4.7965271966599925      6.024240201803791
4200    3.7003239994781025      4.567686081264586       5.878448250864496
4400    3.535836299273061       4.360365642868331       5.613815714357176
4600    3.382429421714331       4.171148251060983       5.370224066573744
4800    3.255252962115343       3.9974526784575994      5.155220631929205
5000    3.125840804882585       3.8378033291001974      4.94970859044465
5200    3.008192939767626       3.690395766013723       4.761118111607798
5400    2.9977015933201847      3.55355263367003        4.649080679323341
5600    2.8935413237056498      3.4267990403079702      4.485034342638624
5800    2.8065239123190646      3.308711717543325       4.338680640497432
6000    2.7175594016236047      3.1984873370393077      4.197076404659993
6200    2.631234068363413       3.095439313106821       4.062651506546372
6400    2.566882691517322       2.998698168409126       3.9472873542765363
6600    2.4912834899210097      2.907908780753207       3.8291548550998313
6800    2.4192730179346382      2.8224818639823597      3.717430000392194
7000    2.377804593086576       2.7417658397444518      3.6292195583752185
7200    2.311902170184353       2.665726215211077       3.52859574037133
7400    2.2504116134442964      2.593770236637201       3.4339476510846763
7600    2.193629103180212       2.5255628085812325      3.34521690513604
7800    2.1378320574585836      2.460887265772677       3.259799386578831
8000    2.290566235865392       2.399104805165095       3.3169862144803677
8200    2.2352498457753662      2.340658966677124       3.2365145251218665
8400    2.3203340007765005      2.284764729146836       3.256393671335346
8600    2.268405813504719       2.2316795964582967      3.1821468784439024
8800    2.232411690176765       2.1809031810199864      3.1208974093072936
9000    2.1865577629303723      2.1324587090857494      3.054245405429422
9200    2.140481977402393       2.0861334069257955      2.9889154700453284
9400    2.21246264577737        2.0416233882803607      3.0105177326389527
9600    2.1752944670885626      1.9990977825222176      2.9543693003129046
9800    2.1312943613615603      1.958354998494407       2.8944032122182994
10000   2.1005424007280364      1.9191485611563617      2.845243324751828
10200   2.1224354896841775      1.8814387775957309      2.8362905848505426
10400   2.087456076507134       1.8452720386917165      2.78612666045965
10600   2.0496305846984333      1.8104918043254439      2.734751562255856
10800   2.0188020714079684      1.7769684196764948      2.689456928089514
11000   1.9857373997078938      1.744675461343689       2.643302004314581
11200   1.9559105831407395      1.7135255275568781      2.600337659387916
11400   1.9261629259492243      1.6834615315571155      2.558152916761214
11600   1.8931596604890824      1.6544766610759545      2.5142288126079886
11800   1.862999986813482       1.6264524475085393      2.473078347904399
12000   1.8327823659509066      1.5993763191829375      2.4325081318062978
12200   1.8780351740727275      1.57310028120438        2.4498286898841886
12400   1.8517171319323793      1.5477351060057851      2.4133670038049777
12600   1.8223974416267485      1.5232075299011403      2.375140756754271
12800   1.7989837920685163      1.4994153925561053      2.3419199823135286
13000   1.7713707861963217      1.4763848366456747      2.3059632798609457
13200   1.7447799414990537      1.4540431022504883      2.2712327902396234
13400   1.7191651434090975      1.4323643479974282      2.237676566380164
13600   1.699230182123928       1.4113025627770923      2.2088816481518663
13800   1.6781930913419643      1.390850713283799       2.1796324824313733
14000   1.654371624212938       1.371008528491617       2.1486297624760073
14200   1.6325775448732687      1.3517034027127888      2.1195309690895674
14400   1.6108560997357857      1.3329437716117891      2.090836309311336
14600   1.5904174330280887      1.314693309094703       2.0634548961045973
14800   1.5733137320283281      1.296929063067603       2.0389558832937795
15000   1.553906043189723       1.2796493738719523      2.012989446348992
15200   1.5359187566884356      1.2628196870376778      1.988406394356367
15400   1.5164344700072152      1.2464351969162801      1.962950381934752
15600   1.4970398184205487      1.2304786127542595      1.9378353475933594
15800   1.4832438834182093      1.2148977275126802      1.9172868606478806
16000   1.4843885356433344      1.1996780741023825      1.9085693087313764
16200   1.4670413178111152      1.1848728791911118      1.8857714516896287
16400   1.45338367737434        1.170424145756665       1.8660698793529622
16600   1.4412605544552917      1.1563187948791922      1.8477838459137048
16800   1.5160078693463148      1.1424914838239668      1.898306258360395
17000   1.5029288193663126      1.1290519690000538      1.8797748228936138
17200   1.5609666242160363      1.115880248786391       1.9188031508072907
17400   1.5436966773114427      1.1030634789188651      1.8973003109858435
17600   1.529063287725628       1.0905273588036584      1.878106615229708
17800   1.5141233835798067      1.078277702655618       1.8588309295757481
18000   1.5681898253853395      1.0662494201694337      1.8963404637495227
18200   1.5517813333147954      1.0545403875844734      1.8761878198813293
18400   1.5352815947387954      1.0430872031690992      1.8561035770017882
18600   1.5189134863685825      1.0318863053890936      1.8362700036546684
18800   1.5040865531330825      1.0209110272491382      1.8178381899593394
19000   1.4902690741404974      1.0101705507102459      1.8003739763898545
19200   1.4750865874411119      0.9996594039538049      1.781908910231368
19400   1.4603173444688629      0.98936550166008        1.7639078327485518
19600   1.4488959049382257      0.9792640375652572      1.7487874080674783
19800   1.435819790665027       0.9693757943992568      1.7324167806946895
20000   1.4246912465081132      0.9596812652075312      1.7177698561411447
20200   1.4108335069587958      0.9501882407599294      1.700972920782722
20400   1.3971077163737258      0.9408834419765668      1.6843905789740925
20600   1.3858622462052796      0.931747450731081       1.669960322103795
20800   1.3735620128771435      0.9227927633663477      1.6547565039426224
21000   1.363470642886245       0.9140025778726416      1.6414788778325675
21200   1.3511938171827642      0.9053877063432145      1.6264844390249653
21400   1.3432759859139873      0.8969214333923624      1.6151960970767
21600   1.366276949954628       0.8885973480562501      1.6298214475671624
21800   1.353975918017678       0.8804550092507851      1.615070218252635
22000   1.3419006288990951      0.8724608118383687      1.6005890059704435
22200   1.3438174342721858      0.8645881914030268      1.5979230386246508
22400   1.331923335776644       0.8568781369820245      1.583748690299117
22600   1.3214164058432802      0.8492972097884439      1.57081095876818
22800   1.3101402937664635      0.8418522115590934      1.5572998219538239
23000   1.2989449576942442      0.8345380034109229      1.5439273565347533
23200   1.2897246233861037      0.8273414120224319      1.5322804626489561
23400   1.2809601520349203      0.8202691263138554      1.5210852542461326
23600   1.2703395304257312      0.8133262440480861      1.5083971963046185
23800   1.260215032946323       0.8064978390474485      1.4961887226055766
24000   1.2687068554991274      0.7997645096937107      1.4997467640092128
24200   1.35356364677248        0.7931189573215444      1.568812361733177
24400   1.3435518814245495      0.7866198563827498      1.5568887103884672
24600   1.3327072791835697      0.7802332018851873      1.5443032543230895
24800   1.3219831612760613      0.7739507121369439      1.5318744020038755
25000   1.3127897641066084      0.7677635706510934      1.5208148687996186
25200   1.3025150080492032      0.7616774595736132      1.5088730558320436
25400   1.2923043466067836      0.7556881414273515      1.497035434234177
25600   1.2874587820431083      0.749775722364308       1.4898703800354056
25800   1.2914524804404421      0.743953306902693       1.4904080085960432
26000   1.281710473640941       0.7382359637968671      1.479112597635479
26200   1.2729484287386459      0.7326015644462329      1.4687078519764425
26400   1.2649197427123033      0.7270533720920307      1.4589820291469504
26600   1.2555288547138996      0.7215933086399292      1.4481193348937498
26800   1.2479042137228553      0.7162073356161717      1.4388251715262954
27000   1.2550633579910493      0.7108894364359062      1.4424104212768047
27200   1.2459711932900739      0.7056681719701822      1.43192590012208
27400   1.2371322393076587      0.7005218732886745      1.4216986574131159
27600   1.2282409013361861      0.695452517505297       1.4114637493820317
27800   1.2204798198860183      0.6904499149133099      1.4022453693105228
28000   1.215196650137753       0.6855126089214962      1.3952169850945666
28200   1.2079939474631516      0.6806502183084329      1.3865547579489692
28400   1.200199512500983       0.6758568406028947      1.3774111001430633
28600   1.19769331495211        0.6711264605545484      1.3729093206535712
28800   1.1894520298203193      0.66647187112001        1.3634444932735197
29000   1.1837686527150795      0.6618740575997355      1.3562394667883737
29200   1.1758052332940596      0.6573459391489807      1.3470789250661421
29400   1.1678553715739517      0.65288039099138        1.3379607519860925
29600   1.1600227679257942      0.648474461544582       1.3289740213344114
29800   1.1522782365241973      0.6441279610628703      1.320093165117646
30000   1.1447950933109612      0.6398384738094981      1.3114682909760802
30200   1.1372531243026707      0.635606657313244       1.3028202069192438
30400   1.1496833756546812      0.6314116078776002      1.311660200974063
30600   1.1443139410913254      0.6272859572506625      1.3049682248774648
30800   1.1371803339525244      0.6232155977586632      1.2967562582143426
31000   1.1528887240138792      0.6191744381171905      1.308636463948674
31200   1.1468202013831128      0.6152066789243451      1.3014130136484443
31400   1.1642975816037344      0.6112753390200603      1.3150081363331538
31600   1.1575023030084592      0.6074072980573791      1.3071936379906586
31800   1.150667597146753       0.6035897600380307      1.2993677376117392
32000   1.1438858693422074      0.5998199217267928      1.291610940098106
32200   1.1368656633859109      0.5960987862471974      1.283665571537723
32400   1.1298903472462367      0.5924237859702008      1.2757813836952974
32600   1.1233331018700923      0.5887923228002094      1.268287687059032
32800   1.1179022037259017      0.5851974534386687      1.2618087797310376
33000   1.1114678199647476      0.5816525649494262      1.2544641968304377
33200   1.1319133754109545      0.5781298297628067      1.2710082570525623
33400   1.1255454587101268      0.5746698148080079      1.2637634176041257
33600   1.1189370884126892      0.571253239531566       1.256324190446389
33800   1.163882697795331       0.5678421041475146      1.2950164437064167
34000   1.1579119934952542      0.5645023721015447      1.288185977562411
34200   1.2269600346716107      0.5611770906882605      1.3492037110068666
34400   1.2198413939493913      0.5579197299069927      1.3413752090343274
34600   1.2129218429222968      0.5546983866247709      1.3337427402472128
34800   1.2062096817228554      0.5515135185679847      1.3263140493281336
35000   1.1996263061784829      0.5483645461513956      1.3190174183653744
35200   1.193264382642094       0.5452503760941428      1.3119366827377843
35400   1.18676366283573        0.5421718984317097      1.3047445569445089
35600   1.1803127994617224      0.539129389380593       1.2976127323154083
35800   1.1762273738371922      0.5361148857136961      1.2926445782378648
36000   1.1913512304831608      0.5331233958849853      1.3051966555326748
36200   1.1860471200443043      0.5301759061567295      1.2991513624033568
36400   1.181027310494919       0.5272613329879479      1.2933793029885277
36600   1.1757637261715255      0.5243807431413036      1.2873987352635452
36800   1.169402038135719       0.5215351071966532      1.2804296133855224
37000   1.16427799872833        0.5187166899544197      1.2746020017088138
37200   1.1582008730119304      0.5159293748022556      1.2679165516821067
37400   1.1520517012477713      0.5131740019084288      1.2611782897681818
37600   1.1566591377472377      0.5104342250249371      1.2642798183198969
37800   1.1507498071538664      0.507735535281834       1.257783960961735
38000   1.1447295275580929      0.5050669698436062      1.2511987593066007
38200   1.1395792768274375      0.5024221449023272      1.2454191823891265
38400   1.133706500253767       0.4998088556929017      1.2389912513600296
38600   1.1278446194689584      0.49722339263770327     1.2325845155003479
38800   1.1220430447162757      0.49466454055989073     1.2262436959607572
39000   1.1169559655965708      0.49212829183711215     1.2205658051527914
39200   1.1119528307677995      0.4896174649726759      1.214975044953102
39400   1.1063585481467735      0.4871352899827381      1.2088548414942146
39600   1.1008306185254886      0.48467794337905745     1.2028053705738775
39800   1.0958726931605776      0.48224435929230813     1.1972871759457988
40000   1.0906537396084606      0.4798348321024932      1.1915397793698486
40200   1.086314572230647       0.4774483527983445      1.1866070450787432
40400   1.081043758847558       0.4750875639984931      1.1808318263026618
40600   1.0762935344531506      0.47274805231864436     1.1755417871248672
40800   1.0713334178151666      0.47043096029390474     1.1700686221459713
41000   1.0672198640082269      0.4681351826303732      1.1653792461469832
41200   1.0635225346707153      0.4658617738710497      1.1610802616988647
41400   1.0589555637827857      0.4636117839969263      1.1559942786741335
41600   1.0542384341499587      0.46138464301457655     1.1507799376286696
41800   1.0551013669654157      0.45917456917064153     1.1506868294828672
42000   1.050211906727366       0.45698982281152317     1.1453317192784094
42200   1.0453093445373065      0.4548261586220268      1.1399730086032223
42400   1.04110809264092        0.4526787428094018      1.1352638921210851
42600   1.0362794321845161      0.4505559997565753      1.129989278924942
42800   1.0319324402621537      0.4484508761534903      1.1251634323902624
43000   1.0272464624219597      0.44636623404180437     1.1200348697478546
43200   1.0229254984247718      0.4443002277544146      1.1152485228460034
43400   1.0183953281812634      0.4422543602428314      1.1102783270942558
43600   1.0137494126140227      0.440228560532872       1.1052099606337797
43800   1.0091997810553088      0.43822043402902516     1.100236950335095
44000   1.004787253223945       0.43623002392920535     1.0953967582655133
44200   1.0010041453304461      0.4342563089312811      1.0911406145934432
44400   0.9968614103261597      0.43230094151573706     1.086561905936727
44600   0.9927961513004318      0.43036340396589895     1.0820613926714442
44800   0.9895128871738208      0.42844103592306737     1.0782845056597548
45000   0.9851531118861222      0.42653920365311754     1.0735279903719075
45200   0.9816626640321023      0.42465085867519553     1.0695746527139587
45400   0.9773698037519147      0.42278244155505        1.0648928237965103
45600   0.9731622958808978      0.42093019219869        1.06029575158472
45800   0.9689560650717288      0.4190941452598007      1.0557062842620248
46000   0.9647647692345519      0.41727439743871336     1.0511369952171026
46200   0.9606046031695319      0.41547058718233965     1.0466026048334354
46400   0.9564841489815028      0.4136822638992795      1.0421108111509556
46600   0.9527611387118918      0.4119074377731272      1.0379891737067413
46800   0.9488919798859794      0.41014812486766317     1.0337395580243576
47000   0.9453891603050072      0.40840358071492683     1.0298320975591022
47200   0.9414982547823719      0.40667465314362816     1.0255745888367858
47400   0.937547021094457       0.4049609329613056      1.0212677288487977
47600   0.9337125410105189      0.4032606203406871      1.0170733686209052
47800   0.944284349012334       0.40156579549760935     1.0261228093670247
48000   0.9403681646954078      0.39989483798821607     1.0218650432528904
48200   0.9365998291640926      0.39823672700144114     1.017748363164013
48400   0.9329118592862238      0.39659170135920563     1.013710764855473
48600   0.9293359393635419      0.39496022071373865     1.0097815922955626
48800   0.9255558658099639      0.393343488170174       1.005670304036622
49000   0.9219096282237474      0.3917394154684732      1.0016871428960388
49200   0.9181945539462366      0.3901489266946233      0.997645941152218
49400   0.9269303656691545      0.38856496619179715     1.0050784226870981
49600   0.9232909918924063      0.38699968363997717     1.0011168817111746
49800   0.9213630977227079      0.38544276618188156     0.9987372446480229
50000   0.9177421222736744      0.3839025030427186      0.9948023596865121
50200   0.9146765280879555      0.3823735639519692      0.9913842309843178
50400   0.9113104917655718      0.3808567273049989      0.9876936058998674
50600   0.9077868838515116      0.3793523663471013      0.9838624112882772
50800   0.9047031362825086      0.37785886346391806     0.9804412708049632
51000   0.9015549497480568      0.3763770968986744      0.9769652227613301
51200   0.8983952295553808      0.37490757584635864     0.9734832709989722
51400   0.8956256194871641      0.37344853965759806     0.9703654270707294
51600   0.8925795071616541      0.37200179688901713     0.9669971631259312
51800   0.8891434584537515      0.37056753844384205     0.9632737877983738
52000   0.8863908022175709      0.3691417282029465      0.9601844977693438
52200   0.8830533338170101      0.36772868930808567     0.9565602852437365
52400   0.8799783896931593      0.36632598899653335     0.9531824046536183
52600   0.87797610231884        0.36493118643432254     0.9507979843664713
52800   0.8746670729095612      0.36355063879925437     0.9472125186057908
53000   0.872346939562533       0.36217887436809293     0.9445436570125578
53200   0.8691146313565256      0.3608188041236148      0.9410369024895807
53400   0.8750721999834581      0.35946029419583        0.9460248719178803
53600   0.8718423048560466      0.3581206312181058      0.9425281911119466
53800   0.8693596597179691      0.3567894409016641      0.9397259829779451
54000   0.8667968967139184      0.3554683025345352      0.9368535500598069
54200   0.8636267007283058      0.3541580442372301      0.9334232686776126
54400   0.8608422805426024      0.3528563931852082      0.9303531943200188
54600   0.8581688196915289      0.3515641882586025      0.9273894012531532
54800   0.8553906031779694      0.3502814155764282      0.9243322747277609
55000   0.8525665449081332      0.34900839572969045     0.9212364375047288
55200   0.8495741597077369      0.3477451312300089      0.9179885234235139
55400   0.8469399778651043      0.3464900098182925      0.9150752171324628
55600   0.8439184593034559      0.34524516516897585     0.9118073206690502
55800   0.8409460076743679      0.3440089384342203      0.9085881011471024
56000   0.8379868464933862      0.3427814871640678      0.9053845055214608
56200   0.8352818478680106      0.341561843604059       0.9024191145936582
56400   0.8323751515004366      0.3403518706120193      0.8992706982129883
56600   0.8294932521565993      0.33915033601888206     0.8961484284397604
56800   0.826684157563485       0.3379570577150214      0.8930966740649319
57000   0.8243177649743115      0.33677139819975843     0.8904576083664312
57200   0.837438810261359       0.335588852485309       0.9021771659958852
57400   0.8371488350672809      0.3344178713934756      0.9014729528731568
57600   0.8343616172543911      0.333257722710349       0.8984542381743496
57800   0.8318946677881949      0.3321048832383629      0.8957356707004571
58000   0.8357209840970828      0.33095625986324345     0.8988668473154761
58200   0.8328797149073729      0.3298203523646942      0.8958069459086359
58400   0.8439995137987861      0.3286863468689635      0.905742730531497
58600   0.8417091538746768      0.3275636860993249      0.903201122766907
58800   0.8388911086361046      0.3264507245370726      0.9001712990867307
59000   0.841259848691012       0.32534181802595735     0.9019786203541964
59200   0.8384562135195492      0.32424382581116445     0.8989676749284152
59400   0.8373537574488831      0.3231506164105209      0.8975453392449111
59600   0.8346882941799505      0.3220667293176165      0.8946683891668368
59800   0.8319131321861973      0.32099104243037446     0.8916920482007159
60000   0.8367161866850711      0.3199174788840381      0.8957908072515177
60200   0.8341664199869041      0.3188553187434264      0.8930298598169829
60400   0.8323489239700583      0.3177995171693298      0.890955253841164
60600   0.8303022224598858      0.3167497506658306      0.8886687713477343
60800   0.8276004404548553      0.31570911812200825     0.8857735242749394
61000   0.8248979272198378      0.3146753311552325      0.8828800339622819
61200   0.8222509514129702      0.31364789707482427     0.880040698171962
61400   0.8198380095365347      0.31262651077782916     0.8774221886423589
61600   0.8178563346414972      0.3116106955835169      0.8752086663849187
61800   0.815373692908094       0.31060302667282697     0.8725299417583924
62000   0.8130313918274769      0.30960109213732634     0.8699844138543801
62200   0.810457589989575       0.30860658832738913     0.8672251907842511
62400   0.8081578798390601      0.30761757237637194     0.8647240771371507
62600   0.8060873155680268      0.3066349895072787      0.8624394338791546
62800   0.8044486855228763      0.3056577078701486      0.8605604697055964
63000   0.8024179737394714      0.3046869631268041      0.8583173947203876
63200   0.7999106245288583      0.3037236521975398      0.8556313833295038
63400   0.7974187465477738      0.30276673935162285     0.8529621068977427
63600   0.795492360065095       0.3018148539612137      0.8508233077399582
63800   0.7930597580261537      0.30086974304172137     0.8482136417663259
64000   0.7905985635378266      0.2999307480314522      0.8455794121682371
64200   0.788153470512597       0.2989974962012813      0.8429622742541248
64400   0.7861040487447338      0.2980687282825796      0.8407166836888971
64600   0.7837551567762454      0.2971467384975168      0.8381934919653509
64800   0.7978011084413319      0.29622488061870217     0.8510204395475952
65000   0.7978057545584778      0.29531177800358405     0.8507073928409581
65200   0.7955825216148426      0.2944064514233505      0.8483081440954819
65400   0.7935281944487979      0.29350655610419835     0.8460692015794666
65600   0.7911535035984385      0.29261258193077166     0.843531854383862
65800   0.8043212101553529      0.2917187187363522      0.8555889316528997
66000   0.8021384522129679      0.29083496273977594     0.8532356486167597
66200   0.8000194115256248      0.2899565628099038      0.8509441034135795
66400   0.7977895155682706      0.28908350071153366     0.8485501644182807
66600   0.7955720775579478      0.2882161461884666      0.8461698869101882
66800   0.7936224113838501      0.2873532173461028      0.8440428919017526
67000   0.7995893718882389      0.2864921763347965      0.8493650161960266
67200   0.8024329886175258      0.28563759511962883     0.8517555617472534
67400   0.8000904824798128      0.2847909623880622      0.8492647834525451
67600   0.7977291019509959      0.28394959818264237     0.8467579904598636
67800   0.7955272950325116      0.2831125934597264      0.8444029948533088
68000   0.7932206543953186      0.2822807893648201      0.8419509787414963
68200   0.7908995071562281      0.2814542100530046      0.8394870474143871
68400   0.7886237479499091      0.280632146277503       0.837067391166852
68600   0.7864558748921967      0.27981429354897186     0.8347507903720492
68800   0.7921206673888843      0.27899723291715517     0.8398181991836333
69000   0.7903436599080044      0.2781886172367617      0.8378735032908492
69200   0.7880961739788225      0.2773854066899289      0.835486830108408
69400   0.7861766227803737      0.2765861433980174      0.8334108092208444
69600   0.7848599310615145      0.27579044834730043     0.8319047317965503
69800   0.783024979773482       0.2749996576248063      0.8299113992728515
70000   0.7812247326577499      0.2742135864779922      0.8279523983450354
70200   0.7791711500416665      0.27343283439754396     0.825756135904498
70400   0.7777216572413748      0.2726552947798013      0.8241309883226882
70600   0.7822344841624249      0.27188002286234797     0.8281361814608066
70800   0.7801759375860331      0.27111235579841614     0.8259397090919002
71000   0.7781323003364528      0.2703488160982914      0.8237586777647002
71200   0.7759811446867204      0.2695901745226088      0.8214776923985481
71400   0.7738121346610197      0.26883616863797083     0.8191813628962683
71600   0.7717087602494326      0.2680859011841356      0.8169482609440002
71800   0.7699273453164068      0.26733915520810725     0.8150204543282052
72000   0.7684528080279236      0.26659634547964434     0.8133838759092183
72200   0.7666440955351915      0.26585812519630453     0.8114331222915822
72400   0.7645316963341194      0.2651247652158025      0.8091970438837878
72600   0.7672527901049693      0.2643927814291159      0.811529658605084
72800   0.7651802453893835      0.2636670785800346      0.8093337607322996
73000   0.7630900157261633      0.26294574309535174     0.8071225656075556
73200   0.7611033119981668      0.26222778516142625     0.8050103495267908
73400   0.7591921561399422      0.26151360821622116     0.8029707947532597
73600   0.757462317462699       0.26080260514461423     0.801103714400439
73800   0.7555873460839265      0.26009639354686104     0.7991009770349646
74000   0.7535720771440066      0.259394234081183       0.7969669027793415
74200   0.7516210012334209      0.25869562161814635     0.7948946811619318
74400   0.7496117927801378      0.2580011065307569      0.7927688256018568
74600   0.7479293983220524      0.25730897062951363     0.7909527743429485
74800   0.7462479788194513      0.2566210524624912      0.7891390311339775
75000   0.744421530884602       0.2559371785027746      0.7871894657479452
75200   0.7427716160320169      0.25525650367339886     0.7854078916399948
75400   0.7408055813987333      0.25458044425776144     0.7833288658220087
75600   0.7388574540367538      0.2539078567663301      0.7812679035473972
75800   0.7369572252683928      0.2532386473730791      0.7792533377526434
76000   0.7359318550797505      0.2525712862873283      0.7780668030304072
76200   0.7340299494187867      0.25190903685806176     0.7760529166844894
76400   0.73225501324684        0.2512500236229519      0.774160176446492
76600   0.7306478052427589      0.25059352478341906     0.7724269091437963
76800   0.728762717455302       0.24994172532396422     0.7704323230568382
77000   0.7269931281457566      0.24929296135280035     0.768547974397956
77200   0.7253747590962489      0.2486470936142165      0.7668076149183302
77400   0.7267828654809103      0.2480034298144822      0.7679316602122808
77600   0.7249137013094501      0.2473651967433674      0.7659565359118307
77800   0.7280491034506061      0.2467278455489803      0.7687197973283066
78000   0.7262172163642554      0.24609583166418333     0.766781979252469
78200   0.724372825053122       0.2454672209817895      0.7648334107843116
78400   0.7266789861490438      0.24483906664760066     0.7668171343074374
78600   0.7249028228236918      0.2442163432605498      0.7649351115312405
78800   0.7237655608268222      0.24359561878264335     0.763659225393803
79000   0.721952904927128       0.24297966954850242     0.7617447845220985
79200   0.7203557389372426      0.2423662472908588      0.7600353863115022
79400   0.7186244312680662      0.24175610763997557     0.758199900287901
79600   0.7170608579832115      0.24114867006613033     0.7565242594433327
79800   0.7189338132796522      0.24054253571927395     0.758107208359794
80000   0.7173494769623551      0.23994104416191495     0.7564138925030889
80200   0.7155702330960458      0.23934350166117427     0.7545369906641833
80400   0.7155821046916362      0.23874656969316846     0.7543591141460192
80600   0.7141303250756434      0.23815422267880226     0.7527944971719631
80800   0.7124203294653503      0.23756537938575042     0.7509860420262242
81000   0.7203150362223294      0.23697638670746873     0.7582951663204135
81200   0.7185481501077803      0.23639351718272317     0.7564346230767942
81400   0.7182962634460345      0.23581215174976564     0.7560138179910401
81600   0.7166334671864298      0.23523451763522074     0.7542538064728072
81800   0.7149255821860215      0.23465964538032222     0.7524518172175814
82000   0.7132051639568375      0.23408785840587013     0.7506388821182568
82200   0.7114810534061615      0.23351902252619683     0.748823359169258
82400   0.7101111083268158      0.23295209288815721     0.7473449429481084
82600   0.708403578519009       0.23238878062568988     0.7455468968611115
82800   0.7067306395969551      0.23182784388391953     0.7437824588849808
83000   0.7050343294714512      0.23126999958556316     0.7419967779185872
83200   0.7033659439970539      0.23071453043347698     0.7402383708833301
83400   0.7016828882955086      0.2301620676086777      0.7384669614089914
83600   0.7022026665373315      0.22961018616465315     0.7387891596949062
83800   0.7066336383920642      0.2290594185561557      0.7428319568627151
84000   0.7049644486680267      0.22851476014041636     0.741076156334723
84200   0.7033176121650304      0.22797253971790085     0.7393423716025952
84400   0.7018043237881889      0.22743226797098753     0.7377362302355932
84600   0.7001541665334807      0.22689531321313297     0.7360009103746263
84800   0.6990833247927499      0.22635952624721398     0.7348170725603405
85000   0.6974580193826182      0.2258274848404498      0.7331069101505511
85200   0.6958536589796319      0.22529783846691634     0.7314174121069354
85400   0.6942826672031586      0.22477054335269997     0.7297603847413203
85600   0.6929453977091864      0.22424545320254102     0.7283264017515468
85800   0.6914070710226723      0.22372300273137763     0.7267019470259417
86000   0.6898493530711278      0.22320308526709123     0.7250598231907502
86200   0.6884701065073038      0.22268521995093765     0.7235881388875689
86400   0.6870709750771398      0.22216991392415156     0.722098328101178
86600   0.6856042486415215      0.2216567929680019      0.7205448768981463
86800   0.6840348662574955      0.2211466951111932      0.7188946786661541
87000   0.6825095438711569      0.22063867872003162     0.7172870443710356
87200   0.6892363494399497      0.22012963038106304     0.7235356242515029
87400   0.6877881507348622      0.21962606837695162     0.7220028740953868
87600   0.6862782939653133      0.21912486520184682     0.7204121065873814
87800   0.6847469391709773      0.2186262137941325      0.7188016361013515
88000   0.6832525835194713      0.21812958604557964     0.7172270276519479
88200   0.6819824456584813      0.21763510179429768     0.7158666731447538
88400   0.6804427930708633      0.2171434487979793      0.7142504266697769
88600   0.6847554736703312      0.21665115490039064     0.7182115159485767
88800   0.6835141537142515      0.21616304291716665     0.716880784685235
89000   0.6821026534312447      0.21567753995605354     0.7153885874540072
89200   0.6888872497580034      0.21519200927181686     0.7217154866937437
89400   0.6876197901521172      0.21471048051029237     0.720362107727636
89600   0.6861180479129342      0.21423162710566945     0.7187858969986807
89800   0.6846199570382256      0.21375493075435023     0.7172138147002043
90000   0.6831342569225266      0.2132803747876175      0.7156541980947497
90200   0.6837382633797748      0.2128066078119849      0.7160898443198551
90400   0.6824686898460104      0.21233558830525853     0.7147376544446712
90600   0.6809653334127825      0.21186756200767434     0.7131631294038256
90800   0.6794695816617397      0.21140156321635098     0.7115964680448438
91000   0.6786012320262806      0.21093653603268173     0.7106291960938931
91200   0.6772845731542351      0.21047404104007852     0.7092345979888848
91400   0.6758338228796956      0.21001388921198214     0.7077126463545261
91600   0.67446896881657        0.20955552409512446     0.706273252767843
91800   0.6730162281862452      0.20909945462852877     0.7047506121515527
92000   0.6715674568416078      0.2086454355485003      0.7032323704608088
92200   0.6702103742103469      0.2081931738790886      0.7018022109889807
92400   0.6688920300094775      0.20774283516193817     0.7004096182744209
92600   0.6674844135062351      0.2072946265974209      0.6989324033766977
92800   0.6660978096692968      0.20684806957947094     0.6974757457682585
93000   0.667949787821104       0.20640222485567933     0.6991128646188913
93200   0.6688820525430964      0.20595824799816756     0.6998728456889439
93400   0.6674820010361511      0.20551755567548058     0.6984051026431928
93600   0.666200866179853       0.20507846212747619     0.6970514828385038
93800   0.6652743572312416      0.20464112032249657     0.696037325519464
94000   0.664319663332756       0.2042054049637551      0.6949967356088498
94200   0.6686908365869491      0.2037700686881529      0.6990491226148048
94400   0.6673987336892279      0.20333859031376536     0.6976873598115235
94600   0.6660896422884452      0.20290901808069203     0.6963099031195948
94800   0.6647799422805843      0.2024811200903482      0.6949323532917568
95000   0.6641742677093234      0.20205459760883382     0.6942287218936449
95200   0.6629331161538535      0.2016301671233539      0.6929177734678554
95400   0.6618502858839252      0.20120734653211705     0.6917587709766527
95600   0.6605572737367545      0.20078664946630354     0.6903992978635175
95800   0.659439235124666       0.20036759724479436     0.6892077182152393
96000   0.6582472500841428      0.19995027940792548     0.6879458964763461
96200   0.6570536179296306      0.19953468591576917     0.6866830038073766
96400   0.6559631248299967      0.19912067287596502     0.6855192655960232
96600   0.6546211876243777      0.1987089056821221      0.6841155812318099
96800   0.6533662323570624      0.198298704849006       0.682795584292441
97000   0.6531447376590577      0.19788912781498358     0.6824647648333899
97200   0.6518065806704608      0.19748250182610377     0.681066191447509
97400   0.6504835903322888      0.1970774466481281      0.679682588616871
97600   0.6540025476661897      0.19667216037606572     0.6829343094477357
97800   0.6651653288095514      0.19626756950971982     0.6935170318684115
98000   0.6640615372192449      0.19586712784003912     0.6923450418557879
98200   0.6627297726065927      0.19546859851239703     0.6909549366663406
98400   0.6616058507449541      0.19507146416978896     0.6897645814865386
98600   0.6659905812305829      0.19467436398429494     0.6938599010467021
98800   0.6646466961077656      0.19428083060615067     0.6924595813388564
99000   0.6633129394578731      0.1938888264276474      0.6910694123355008
99200   0.6619785056053721      0.1934985012052711      0.6896790643858982
99400   0.6609014066841598      0.1931090950282803      0.6885359772297615
99600   0.6596847808054517      0.19272162582181332     0.6872595107277453
99800   0.6585552234827674      0.19233541449505862     0.6860669748978038
100000  0.6572461256881885      0.19195125643318728     0.6847026760415161
100200  0.6559817059441105      0.1915683470898725      0.6833816138440449
100400  0.655364878310888       0.1911862935374095      0.6826824463540992
100600  0.6541076832157727      0.19080635704279436     0.6813691562800946
100800  0.6528952591757486      0.1904281193669259      0.6800993222315341
101000  0.6516136346366613      0.19005148613924747     0.6787635053743954
101200  0.6503480694760785      0.1896762220048372      0.6774434889090679
101400  0.6490710989825942      0.18930262331914488     0.6761129896178468
101600  0.648356935945231       0.18892945632308925     0.6753229270910521
101800  0.6476598670229835      0.18855815812896587     0.674549836816537
102000  0.6463934472657097      0.18818896638181937     0.6732307002327697
102200  0.6451447234414898      0.18782115173021682     0.6719289391160805
102400  0.6438872938188969      0.1874548624422235      0.6706192456190437
102600  0.6456671723511983      0.18708846115005864     0.672226293555592
102800  0.644413686439788       0.18672501173612827     0.6709211796319853
103000  0.6431697104595278      0.1863629070292232      0.6696255741599
103200  0.642035681283474       0.18600186409334982     0.6684358678940977
103400  0.640820889456016       0.18564239818857134     0.6671690283342022
103600  0.639624072006651       0.18528431436584633     0.6659198379988324
103800  0.6384303869632816      0.18492765421273194     0.6646740526684558
104000  0.637248256265607       0.18457229606484105     0.6634397279242509
104200  0.6360507969060508      0.18421835429570027     0.6621910738633061
104400  0.6348443579711897      0.18386584189899885     0.6609341923861102
104600  0.6336453946924551      0.1835146547777636      0.6596848601667002
104800  0.6324464379344102      0.18316484232511826     0.6584359166387487
105000  0.6314043014881042      0.1828158402217278      0.6573378304750588
105200  0.6302138241233404      0.18246872261778124     0.656097781470056
105400  0.6291898389840753      0.18212265067558125     0.6550179488914074
105600  0.6280175189918883      0.18177808831985953     0.6537960519565329
105800  0.627008012742529       0.18143443827664268     0.6527308047243491
106000  0.6259163366536273      0.1810921789784996      0.6515870147394575
106200  0.6248507937743556      0.18075135170059764     0.6504687276280354
106400  0.6239506626510184      0.18041138600527298     0.6495095823950472
106600  0.6230396153835934      0.1800726224413062      0.6485402930352325
106800  0.6218865617422837      0.17973574900174155     0.6473390418821163
107000  0.6207594553390328      0.17939998976378255     0.6461630271998375
107200  0.6196473613764995      0.1790654518536032      0.6450017740350744
107400  0.6186462186831385      0.1787319076655227      0.6439473881527144
107600  0.6175658897446059      0.1783998254910411      0.6428173347937038
107800  0.616451377494079       0.17806905165723716     0.6416548043710537
108000  0.6153570847853408      0.17773949002780845     0.640512035882901
108200  0.6142346218679645      0.17741130178782824     0.6393425847723059
108400  0.6144463545388288      0.17708308487199742     0.6394550348178042
108600  0.6133275642264973      0.17675734422043327     0.63828979294351
108800  0.6122075364868305      0.17643281382958426     0.637123697194743
109000  0.6112124239688528      0.1761091831189947      0.6360778817037425
109200  0.6101163460475548      0.1757869337400287      0.6349354311960712
109400  0.6090629072800126      0.17546573643590943     0.6338342446471137
109600  0.6081019560334207      0.17514564460015983     0.6328222386690261
109800  0.6070377780378066      0.17482682024993762     0.6317113906237415
110000  0.6084509765268674      0.174507869921027       0.6329815064445979
110200  0.607657511559692       0.17419092715458862     0.6321314186606235
110400  0.6066340188518196      0.17387546994459355     0.6310606245653131
110600  0.6085943129897062      0.17355978456100812     0.6328586229327021
110800  0.6076617240693719      0.17324662516963651     0.6318759087286284
111000  0.6066223513217889      0.1729346636508655      0.630790833014569
111200  0.6055457402472533      0.1726239130680386      0.6296702779189405
111400  0.6044970952591513      0.17231414943159        0.6285768881140029
111600  0.6034754450962523      0.17200555399886328     0.6275097795577179
111800  0.6024038354121396      0.171698216556346       0.6263949700371851
112000  0.6032174632481007      0.17139109342589406     0.6270934658192487
112200  0.6022737853027129      0.17108577432576455     0.626102271709267
112400  0.6070421113436351      0.17077986092759542     0.6306075529542816
112600  0.6059693650422034      0.17047691442819982     0.6294928512085034
112800  0.6049795569019952      0.17017471610084614     0.6284581913455644
113000  0.603922269969239       0.16987384432439054     0.6273589332673487
113200  0.6028578355151446      0.16957414187487294     0.6262531113173049
113400  0.6018478916256256      0.16927521934405154     0.6251999556447422
113600  0.6009365204437453      0.16897724248987483     0.6242419483521737
113800  0.6007629915396466      0.16867978633757522     0.62399442491304
114000  0.5997700537074296      0.16838403781070485     0.6229585070561682
114200  0.5987532409236951      0.1680893575570447      0.6218998919766496
114400  0.5990178823929081      0.16779475377730851     0.6220751584990928
114600  0.5981583837400668      0.16750192812203404     0.6211685342667705
114800  0.5971353489973927      0.16721036048780524     0.6201047731445871
115000  0.5965795902363534      0.16691944188810465     0.619491168271842
115200  0.5956887908302458      0.16662967232063788     0.6185552386153427
115400  0.5949998520816338      0.16634065006854218     0.6178139168409783
115600  0.5940347040833804      0.16605293583913394     0.6168069448022006
115800  0.5930489868232629      0.16576635843330356     0.6157804692910754
116000  0.5921888270697022      0.16548037364068202     0.6148750775291265
116200  0.5912615036298997      0.16519562474332078     0.6139053348106904
116400  0.5903212086141263      0.16491176206810676     0.6129233382797972
116600  0.5893228642762495      0.16462920426995942     0.611885784487042
116800  0.588322632609059       0.1643476369943099      0.6108466794750278
117000  0.5873214043114047      0.16406707124749692     0.6098068840461313
117200  0.5863647844237158      0.16378733765734282     0.6088102761855708
117400  0.5853770196858564      0.16350861878542586     0.6077839448302441
117600  0.5845649808846727      0.16323054254494274     0.6069270358916417
117800  0.5836060390593995      0.162953621599051       0.6059289493157164
118000  0.5826329231945573      0.1626776797500275      0.6049174742715633
118200  0.5817850543935551      0.16240247032689134     0.6040268304338713
118400  0.5809220342869408      0.1621281347267918      0.6031218301388753
118600  0.5799558875628256      0.161855009831968       0.60211782545154
118800  0.5790468660182659      0.16158265452397844     0.6011690505079174
119000  0.5783085585893345      0.16131091183448465     0.6003848759042374
119200  0.5773520545536619      0.16104056776114672     0.5993909069732098
119400  0.5764676161505474      0.16077086062026172     0.598466525458922
119600  0.575527744860604       0.1605022327330685      0.5974890390765613
119800  0.5747806186383899      0.1602341079504508      0.5966973511865181
120000  0.5738741717476601      0.15996721294222413     0.5957525276619191
120200  0.5760164052286412      0.1597003398007709      0.5977450105396178
120400  0.5750901729131733      0.15943518427107717     0.5967816057527711
120600  0.5741682952642447      0.15917094307202118     0.5958226417358486
120800  0.5732919470811861      0.1589074813144165      0.594907761090599
121000  0.5723526845972184      0.15864513769280283     0.5939325511194107
121200  0.5737384700241075      0.15838266443520105     0.5951982026007784
121400  0.5733202397193455      0.15812161625160392     0.5947256029446415
121600  0.5724420067283353      0.1578615957183018      0.593809847063765
121800  0.5715267573036095      0.15760254691914835     0.5928586653742873
122000  0.5708209137947139      0.15734408011161244     0.5921095128197162
122200  0.5698947703176342      0.1570868687298463      0.5911483177365364
122400  0.5689738619965674      0.15683046078147475     0.5901923830957314
122600  0.5680572269882248      0.15657487227304337     0.5892407858939089
122800  0.5673305329163891      0.15631985254214165     0.5884724546467668
123000  0.5693329243666708      0.15606484413197913     0.5903356793739002
123200  0.5684999661498651      0.15581151930498216     0.589465385803547
123400  0.5675805307350964      0.15555935781931632     0.5885119987516753
123600  0.5666918674858739      0.15530784499607858     0.5875884609077625
123800  0.5657783139321575      0.15505730982998378     0.5866411763997023
124000  0.5648760154534032      0.1548074870190108      0.5857049349900123
124200  0.5639904364515802      0.15455842582354198     0.5847850198165948
124400  0.5667285455796958      0.15430908293525777     0.5873606536457796
124600  0.5667071497956495      0.1540610171292968      0.5872748850652667
124800  0.5658100008883398      0.15381437087008282     0.5863444531940439
125000  0.5651584240843823      0.1535680716081804      0.5856510880473098
125200  0.5642781893756994      0.15332297964266517     0.5847373864322537
125400  0.5633822485518378      0.15307876884300664     0.5838087593157673
125600  0.5625078821317605      0.15283522746586903     0.5829011273062547
125800  0.5617008506215739      0.15259231457724842     0.5820586397065519
126000  0.5655425290600028      0.15234886699114228     0.5857034483841365
126200  0.5647509684119488      0.15210743417569872     0.5848763355220901
126400  0.5638711713215265      0.15186699783319055     0.5839642821940196
126600  0.5630852215943737      0.15162717465679873     0.5831430072224036
126800  0.5623634187345375      0.15138804364328606     0.582383854934989
127000  0.5616667907201812      0.15114962377777408     0.5816492006064055
127200  0.5608094692072827      0.1509121668795295      0.5807596257186178
127400  0.5601625041404757      0.1506751037366542      0.5800732866896906
127600  0.5599497487539359      0.1504387625454772      0.5798064697860921
127800  0.5615188740693093      0.1502025919831534      0.5812609264130202
128000  0.5630630368989576      0.14996728672363735     0.5826921748308678
128200  0.5622069232035759      0.1497334726062758      0.5818047243850516
128400  0.5614081104452504      0.14950033365588125     0.5809728188451903
128600  0.5608388089794127      0.149267629158896       0.5803628130507363
128800  0.5599770872222193      0.14903609231943646     0.5794705299044366
129000  0.5592074119331529      0.14880504264012273     0.57866732262683
129200  0.5584029994126022      0.14857478989309542     0.5778307519895147
129400  0.5624856931317888      0.14834340769060006     0.5817180774079558
129600  0.5616386146329951      0.1481147431742097      0.5808406929549893
129800  0.5609249933043841      0.14788663628784512     0.5800924971985559
130000  0.560180664879272       0.14765910997407491     0.5793147590584234
130200  0.559321996677268       0.14743262631178056     0.5784267241995609
130400  0.5585495509506605      0.14720656960699496     0.5776221732262738
130600  0.5599849423216308      0.14698061749475172     0.5789528802468286
130800  0.5591991271118097      0.14675594384619192     0.5781357719574154
131000  0.5583612057223253      0.14653209583245375     0.5772684740783445
131200  0.557750715788609       0.1463085544212181      0.5766212396881789
131400  0.5570937661266931      0.1460857535035069      0.5759292592271293
131600  0.5563345005257694      0.14586381381537994     0.5751385299699762
131800  0.555492084086376       0.14564279990197426     0.5742676036883083
132000  0.5547035290000438      0.14542229522739744     0.5734489070826684
132200  0.5540012478245778      0.1452023918030262      0.572713817867623
132400  0.5531758766514131      0.14498329176016056     0.5718598651756138
132600  0.5524026688601861      0.14476479131776504     0.5710565237952653
132800  0.5516239730190067      0.1445469226056286      0.570248034143066
133000  0.5511260832249204      0.14432936570609967     0.5697112649544214
133200  0.5520674856619368      0.1441118612490817      0.5705670313624573
133400  0.5513261933478857      0.1438958475529734      0.569795214453806
133600  0.5505028057238461      0.14368073907983187     0.5689441922476698
133800  0.5496932193781182      0.14346617179965476     0.5681066606554864
134000  0.5489959583190676      0.14325197161687614     0.5673779072388999
134200  0.5488681645840608      0.14303810182787624     0.5672002826765847
134400  0.5480551872827222      0.14282553628654426     0.5663599757424942
134600  0.547266388223925       0.14261353337682087     0.5655432075287276
134800  0.5464952588091555      0.14240204086959515     0.5647436667592756
135000  0.545778518396386       0.14219119434819996     0.5639969209961362
135200  0.5450424643237345      0.14198086263350124     0.5632316160073425
135400  0.5459949875674142      0.14177074340257662     0.5641005851208275
135600  0.5452721682021702      0.14156174273468772     0.5633484396197238
135800  0.5445577268575983      0.1413533385770758      0.5626045540228056
136000  0.5440560373964938      0.14114538281673322     0.5620667139388857
136200  0.5432976545090334      0.14093820541694307     0.561280606418185
136400  0.5425418298635063      0.1407315787186578      0.5604971136413528
136600  0.5417504707330849      0.1405257977645919      0.5596794371574626
136800  0.541193391406919       0.14032028019446516     0.5590886047277085
137000  0.5425292984927819      0.14011471755819174     0.5603304148442076
137200  0.5417767999119422      0.13991063122205533     0.5595507891619657
137400  0.5436096010985906      0.13970608571588852     0.561274610856953
137600  0.5429412602789012      0.13950301377968846     0.5605767592104203
137800  0.5421549366476226      0.13930084208236834     0.5597648612911001
138000  0.5415014904863881      0.139098896827231       0.5590817179067229
138200  0.5425340730323951      0.138897071843887       0.5600317999613291
138400  0.5418257893927338      0.13869645173501235     0.5592958892884354
138600  0.541097509497409       0.13849643715441784     0.5585407575896018
138800  0.5403307381813601      0.13829703818184735     0.5577484893690747
139000  0.5395596976735954      0.13809827624239643     0.5569522432441968
139200  0.5388243666819823      0.13790000683078157     0.5561907137072399
139400  0.5398520874076419      0.13770166918655635     0.5571373492911349
139600  0.5391290322309711      0.1375044939196952      0.5563879934384053
139800  0.5385865396049785      0.137307671739852       0.5558136894340441
140000  0.5378319958715746      0.13711168548267402     0.5550341161398109
140200  0.5394223463922426      0.1369155005873518      0.5565270182914731
140400  0.5387659104446318      0.13672050110636197     0.5558427850390862
140600  0.5381651862633481      0.13652598088951046     0.5552126720129027
140800  0.5375155006638533      0.1363320830019239      0.5545352561465829
141000  0.5368077455208194      0.13613878321820327     0.5538017009248688
141200  0.5360724164462021      0.13594613792618868     0.5530415789897868
141400  0.5353158847503668      0.13575413119840216     0.5522610620019314
141600  0.5345832250303155      0.13556256380127002     0.5515037925419792
141800  0.5339184611242723      0.1353713772132388      0.5508124298687531
142000  0.5332113133819381      0.13518088381898508     0.5500801542217036
142200  0.5325826321553674      0.13499075303030528     0.5494240288495109
142400  0.5331052153261842      0.1348007930345048      0.5498840099609267
142600  0.5352289278593655      0.13461096156285038     0.5518968347348634
142800  0.5346142116505451      0.13442236799026266     0.5512546855264302
143000  0.5338735995394479      0.134234577298869       0.5504906375478269
143200  0.533214520685959       0.13404720007874907     0.5498057629011441
143400  0.5325552552764469      0.13386023887308598     0.5491208095435112
143600  0.5318672657126433      0.13367379360612078     0.5484081248793596
143800  0.5319029920780118      0.13348762757460636     0.5483974286017745
144000  0.5330490146352347      0.13330165118303175     0.5494639043756353
144200  0.5371707813085487      0.13311588837675406     0.5534187275743107
144400  0.5364451766919504      0.13293162961438168     0.5526701057122531
144600  0.5357705191077827      0.1327478400354584      0.5519710483160349
144800  0.5356536265392935      0.13256412041209342     0.5518134228571546
145000  0.5373176790673009      0.13238039639704866     0.5533849090718961
145200  0.5366045822665072      0.132198188594709       0.5526489290473066
145400  0.535902318401129       0.13201641942000888     0.5519235724846193
145600  0.5352335349838001      0.13183516156230835     0.5512308471007539
145800  0.5345316703278238      0.13165438054166528     0.5505061148609186
146000  0.5441812443284395      0.13147215850909333     0.5598376149758865
146200  0.5434925890224527      0.13129236199968136     0.5591259953192876
146400  0.5428179159391934      0.13111306678859747     0.5584280850273206
146600  0.5420804636589218      0.13093443624274814     0.5576693067355222
146800  0.5413768869189903      0.13075613836051297     0.5569435352071616
147000  0.5408276923185854      0.13057807155253318     0.5563678868779407
147200  0.5401036823500018      0.13040084908290556     0.5556225059602737
147400  0.5393787927119245      0.1302241426326328      0.5548763910564023
147600  0.539236276274487       0.1300475583951888      0.5546964296756605
147800  0.53884109093088        0.12987134006691095     0.5542709502096931
148000  0.5381335294611891      0.1296959509332343      0.553541990474826
148200  0.537460132901978       0.1295210739792989      0.5528463647920305
148400  0.5367719273168976      0.12934667043289194     0.5521364533406321
148600  0.5360913952650549      0.12917265739360403     0.5514340935192154
148800  0.5353933510145905      0.128999204122944       0.5507148399807159
149000  0.539150114711581       0.1288246651488539      0.5543271962877389
149200  0.5394098605716472      0.12865163939675556     0.5545396667519796
149400  0.5386910009314635      0.12847965215760027     0.5538005195944474
149600  0.538059267961509       0.12830795396197434     0.5531461894374607
149800  0.5373719929738908      0.1281367221743863      0.5524379407701169
150000  0.5366577299497736      0.12796610134499356     0.5517035818338334

